Loquetier: A Virtualized Multi-LoRA Framework for Unified LLM Fine-tuning and Serving

Low-Rank Adaptation (LoRA) has become a widely adopted parameter-efficient fine-tuning (PEFT) technique for adapting large language models (LLMs) to downstream tasks. While prior work has explored strategies for integrating LLM training and serving, there still remains a gap in unifying fine-tuning and inference for LoRA-based models. We present Loquetier, a virtualized multi-LoRA framework that seamlessly integrates LoRA fine-tuning and serving within a single runtime. Loquetier introduces two key components: (1) a Virtualized Module that isolates PEFT-based modifications and supports multiple adapters on a shared base model, and (2) an optimized computation flow with a kernel design that merges fine-tuning and inference paths in forward propagation, enabling efficient batching and minimizing kernel invocation overhead. Extensive experiments across three task settings show that Loquetier consistently outperforms existing baselines in both performance and flexibility, achieving up to $3.0\times$ the throughput of the state-of-the-art co-serving system on inference-only tasks and $46.4\times$ higher SLO attainment than PEFT on unified fine-tuning and inference tasks. The implementation of Loquetier is publicly available at https://github.com/NJUDeepEngine/Loquetier.

==> results/BurstGPT_Workload_Finetuning.txt <==
0.664 3279.165
3.859 2987.028
7.285 2989.994
10.727 2957.482
14.181 2945.867
17.649 2957.539
21.112 2961.905
24.595 2924.762
28.141 2569.820
32.201 2484.275
36.327 2472.114
40.470 2480.684
44.585 2485.992
48.709 2476.199
52.848 2466.110
57.007 2465.416
61.162 2470.252
65.301 2467.220
69.453 2468.411
73.614 2463.797
77.754 2483.079
81.885 2482.346
85.996 2481.018
90.150 2463.589
94.294 2467.084
98.434 2467.872
102.586 2474.725
106.743 2448.357
110.903 2460.226
115.079 2469.359
119.233 2473.114
123.364 2465.209
127.517 2445.944
131.720 2427.495
135.930 2442.910
140.122 2446.975
144.318 2431.843
148.523 2423.245
152.749 2439.303
156.950 2450.755
161.116 2455.418
165.293 2427.808
169.547 2153.740
174.436 2068.943
179.292 2285.942
183.713 2443.080
187.895 2440.763
192.111 2447.903
196.291 2439.057
200.476 2437.771
204.692 2426.117
208.914 2434.645
213.120 2440.297
217.306 2438.232
221.513 2442.554
225.717 2425.153
229.922 2338.050
234.337 2427.817
238.558 2430.641
242.776 2442.126
246.956 2445.460
251.144 2458.926
255.302 2444.964
259.505 2419.129
263.734 2443.379
267.923 2435.796
272.133 2431.541
276.350 2424.324
280.564 2519.820
284.567 2525.405
288.682 2468.897
292.747 2769.002
296.543 2449.000
300.718 2533.324
304.651 2885.827
308.212 2876.774
311.750 2869.895
315.359 2875.772
318.887 2795.517
322.656 2541.972
326.715 2504.128
330.688 2575.654
334.803 2459.583
338.988 2435.319
343.176 2460.452
347.306 2795.982
350.883 2860.463
354.575 2636.338
358.385 2596.869
362.435 2442.049
366.634 2423.240
370.870 2445.808
375.056 2444.279
379.236 2453.591
383.404 2446.371
387.605 2438.420
391.795 2451.242
395.971 2508.322
399.967 2830.947
403.656 2470.001
407.825 2447.498
412.016 2434.973
416.216 2428.895
420.446 2514.384
424.379 2887.971
427.931 2879.729
431.490 2871.624
435.061 2891.237
438.586 2900.720
442.122 2879.438
445.683 2872.129
449.256 2875.291
452.801 2897.789
456.345 2788.511
460.144 2458.953
464.323 2434.385
468.519 2447.518
472.709 2418.350
476.943 2413.230
481.204 2438.722
485.348 2808.168
488.904 2778.358
492.654 2720.340
496.421 2790.676
500.072 2889.334
503.627 2765.378
507.397 2847.478
510.956 2789.984
514.745 2632.073
518.524 2867.241
522.229 2462.018
526.395 2451.357
530.567 2463.334
534.721 2450.394
538.902 2719.438
542.575 2888.539
546.098 2897.443
549.633 2916.765
553.152 2912.616
556.668 2931.005
560.153 2918.720
563.669 2919.188
567.171 2907.243
570.709 2872.684
574.269 2873.174
577.856 2870.987
581.421 2565.995
585.528 2471.452
589.658 2509.772
593.732 2484.657
597.831 2804.618
601.444 2832.024
605.110 2791.437
608.698 2866.448
612.396 2462.006
616.574 2442.007
620.763 2457.261
624.828 2810.141
628.449 2763.349
632.289 2655.784
636.169 2522.487
640.100 2890.350
643.708 2514.224
647.846 2453.974
652.014 2465.737
656.175 2455.411
660.345 2446.304
664.543 2442.228
668.725 2448.842
672.913 2434.911
677.115 2450.123
681.302 2436.963
685.504 2446.022
689.683 2450.246
693.852 2471.699
698.008 2457.717
702.176 2458.074
706.337 2446.602
710.525 2438.171
714.740 2445.880
718.871 2490.610
723.024 2452.573
727.205 2449.008
731.390 2432.604
735.596 2434.360
739.804 2442.229
743.991 2434.778
748.219 2422.999
752.416 2367.116
756.782 2441.166
760.975 2451.947
765.166 2759.048
768.749 2889.551
772.291 2850.382
776.019 2461.870
780.168 2490.339
784.297 2487.617
788.422 2447.186
792.607 2427.821
796.834 2502.275
800.163 559.119
800.511 681.781
800.858 588.737
801.204 667.136
801.547 731.373
801.890 647.101
802.231 705.286
802.574 665.260
802.914 991.901
803.260 606.735
803.606 698.896
803.947 639.898
804.290 630.072
804.635 657.587
804.977 623.743
805.319 767.903
805.660 650.988
806.007 641.118
806.353 1141.563
806.702 659.719
807.046 683.025
807.393 688.038
807.738 718.841
808.083 593.705
808.429 785.176
808.775 617.775
809.117 667.178
809.462 812.193
809.812 653.706
810.164 1044.681
810.513 639.586
810.861 587.950
811.207 823.100
811.550 656.848
811.887 897.586
812.223 712.031
812.557 631.389
812.890 771.650
813.228 861.765
813.565 819.227
813.903 651.097
814.239 654.829
814.577 926.499
814.919 573.993
815.258 644.118
815.598 822.677
815.939 806.436
816.284 581.317
816.624 891.986
816.968 624.084
817.310 713.736
817.647 664.004
817.985 578.139
818.323 709.731
818.661 608.955
818.997 730.334
819.332 724.627
819.668 736.523
820.004 655.314
820.339 790.650
820.676 695.133
821.010 701.712
821.346 849.301
821.684 882.687
822.023 762.906
822.358 717.744
822.697 732.924
823.034 687.127
823.377 556.607
823.717 659.165
824.059 633.760
824.402 710.145
824.747 653.623
825.087 738.448
825.429 864.621
825.773 928.772
826.114 608.824
826.454 694.075
826.795 561.765
827.135 702.283
827.473 608.797
827.812 688.376
828.143 678.788
828.473 766.667
828.803 692.914
829.133 739.267
829.460 662.471
829.789 723.652
830.122 781.999
830.454 814.790
830.786 687.924
831.116 626.097
831.449 628.584
831.779 593.939
832.109 634.102
832.440 645.635
832.771 681.456
833.102 639.394
833.433 638.806
833.768 854.785
834.103 669.660
834.439 767.647
834.774 536.092
835.109 614.925
835.444 714.790
835.779 786.333
836.116 750.571
836.454 738.235
836.791 623.881
837.126 726.769
837.460 698.327
837.793 688.919
838.125 701.100
838.460 588.060
838.792 689.385
839.127 822.717
839.461 788.060
839.796 734.781
840.128 875.248
840.465 812.528
840.795 759.114
841.125 798.042
841.451 768.951
841.778 824.588
842.106 771.795
842.432 876.985
842.762 701.305
843.088 692.308
843.413 753.846
843.741 851.515
844.071 606.061
844.401 681.863
844.731 729.138
845.057 689.499
845.402 928.741
845.731 731.469
846.059 686.946
846.384 627.692
846.711 903.165
847.041 694.315
847.363 702.990
847.689 606.154
848.014 875.683
848.343 681.745
848.668 646.154
848.993 732.308
849.318 717.981
849.640 665.865
849.964 796.597
850.289 671.298
850.613 736.224
850.940 779.254
851.268 686.480
851.593 872.821
851.919 805.436
852.248 924.046
852.567 849.405
852.883 650.794
853.198 717.460
853.513 827.827
853.829 832.794
854.144 696.478
854.461 737.054
854.776 798.925
855.089 713.210
855.404 1228.388
855.721 871.326
856.033 1045.161
856.346 761.290
856.656 732.258
856.967 678.701
857.273 994.391
857.583 895.341
857.894 1035.207
858.208 659.863
858.517 898.157
858.828 638.710
859.138 920.993
859.450 674.194
859.760 738.402
860.071 806.605
860.383 670.968
860.694 658.730
861.005 687.506
861.318 661.751
861.629 706.503
861.942 1053.392
862.258 625.397
862.573 777.778
862.888 574.603
863.203 793.849
863.519 735.177
863.833 831.169
864.151 838.897
864.466 723.810
864.781 701.587
865.096 666.766
865.413 897.371
865.729 791.572
866.044 595.471
867.254 2889.720
870.744 2919.697
874.254 2916.636
877.782 2841.729
881.370 2910.018
884.887 2876.117
888.556 2552.189
892.543 2583.974
896.446 2892.384
899.977 2907.214
903.502 2679.938
907.489 2454.255
911.650 2453.941
915.813 2675.576
919.536 2802.660
923.238 2888.578
926.744 2910.612
930.330 2513.924
934.472 2462.212
938.637 2467.084
942.791 2444.371
946.967 2458.444
951.139 2466.463
955.301 2454.955
959.466 2455.877
963.624 2468.815
967.783 2449.546
971.978 2445.196
976.150 2456.850
980.321 2448.446
984.502 2450.133
988.693 2437.975
992.880 2442.400
997.065 2458.768
1001.237 2448.342
1005.432 2449.290
1009.602 2439.083
1013.807 2443.185
1018.003 2415.413
1022.251 2412.337
1026.425 2553.558
1030.505 2424.739
1034.722 2437.128
1038.936 2426.201
1043.154 2419.141
1047.348 2641.217
1051.207 2586.535
1055.145 2675.500
1059.084 2423.904
1063.307 2440.183
1067.497 2428.242
1071.730 2344.060
1076.113 2452.637
1080.287 2462.541
1084.452 2450.969
1088.632 2436.264
1092.833 2441.924
1097.026 2447.382
1101.216 2425.145
1105.449 2428.719
1109.660 2426.753
1113.869 2429.513
1118.084 2437.285
1122.303 2425.629
1126.508 2435.429
1130.719 2438.754
1134.906 2445.455
1139.116 2301.525
1143.782 1379.648
1153.713 1520.802
1160.377 2412.471
1164.616 2425.543
1168.841 2425.241
1173.054 2421.777
1177.281 2434.692
1181.506 2415.844
1185.721 2417.461
1189.956 2426.680
1194.195 2418.085
1198.424 2439.417
1202.622 2433.803
1206.832 2419.425
1211.060 2431.830
1215.275 2426.066
1219.486 2437.256
1223.703 2422.560
1227.916 2425.887
1232.152 2423.415
1236.368 2457.859
1240.441 2625.597
1244.444 2444.444
1248.614 2683.824
1252.430 2778.855
1256.036 2870.606
1259.595 2864.871
1263.192 2869.589
1266.746 2737.966
1270.597 2474.044
1274.750 2449.593
1278.941 2433.878
1283.140 2455.488
1287.318 2438.739
1291.504 2453.163
1295.692 2444.674
1299.866 2459.963
1304.037 2463.079
1308.198 2113.669
1313.442 1602.226
1320.086 1454.132
1327.140 1444.806
1334.228 1434.420
1341.381 1394.849
1348.727 1440.512
1355.812 1616.523
1361.965 1736.373
1367.778 1925.551
1373.012 2012.022
1378.159 1705.235
1384.572 1436.846
1391.679 1442.900
1398.763 1450.746
1405.835 1454.686
1412.831 1484.159
1419.698 1666.305
1425.719 1542.646
1432.589 1427.637
1439.783 1421.185
1447.013 1431.394
1454.128 1430.938
1461.291 1433.318
1468.459 1418.405
1475.663 1421.290
1482.870 1428.799
1490.036 1432.625
1497.179 1427.907
1504.368 1430.257
1511.504 1447.081
1518.567 1422.617
1525.778 1435.055
1532.926 1434.706
1540.059 1431.202
1547.216 1428.621
1554.376 1450.445
1561.434 1433.591
1568.594 1438.343
1575.695 1431.224
1582.767 1670.322
1588.796 1706.334
1594.788 1700.187
1600.818 1596.032
1607.432 1475.741
1614.376 1465.970
1621.564 1419.081
1628.598 1472.930
1635.529 1574.533
1641.879 1727.433
1647.779 1754.493
1653.504 1836.529
1659.060 2002.461
1664.168 2023.354
1669.216 2047.738
1674.193 2095.072
1678.983 2410.305
1683.209 2425.330
1687.407 2437.597
1691.611 2442.198
1695.807 2431.829
1700.030 2426.764
1704.243 2424.663
1708.455 2439.733
1712.654 2431.940
1716.885 2398.059
1721.157 2410.204
1725.391 2419.473
1729.620 2421.549
1733.861 2421.811
1738.082 2417.227
1742.324 2417.769
1746.554 2424.997
1750.787 2424.906
1754.993 2426.093
1759.222 2412.380
1763.469 2421.135
1767.720 2396.956
1771.965 2440.825
1776.159 2445.294
1780.254 2726.656
1784.115 2458.075
1788.288 2422.627
1792.504 2435.858
1796.718 2411.699
1800.987 2404.071
1805.227 2424.655
1809.442 2439.671
1813.635 2435.842
1817.850 2419.583
1822.079 2420.056
1826.312 2419.163
1830.547 2411.424
1834.869 2214.165
1838.672 534.575
1839.037 649.315
1839.402 556.609
1839.768 630.403
1840.130 690.715
1840.494 609.589
1840.856 669.909
1841.216 635.407
1841.572 945.764
1841.933 583.099
1842.289 680.360
1842.645 620.443
1842.998 615.775
1843.352 635.412
1843.705 604.225
1844.058 740.649
1844.415 639.841
1844.765 635.859
1845.114 1133.880
1845.468 645.915
1845.818 675.652
1846.167 679.195
1846.520 701.792
1846.871 597.698
1847.215 793.486
1847.556 622.038
1847.897 673.529
1848.238 837.534
1848.577 667.647
1848.921 1074.727
1849.260 655.025
1849.599 597.741
1849.940 835.294
1850.280 651.449
1850.620 884.484
1850.961 700.000
1851.301 620.588
1851.641 766.903
1851.981 858.604
1852.317 826.383
1852.653 653.731
1852.988 656.936
1853.325 931.716
1853.666 575.022
1854.005 644.118
1854.345 824.652
1854.685 811.765
1855.025 585.294
1855.365 897.101
1855.707 628.929
1856.045 722.388
1856.379 670.194
1856.715 588.568
1857.045 727.589
1857.376 616.373
1857.724 688.974
1858.054 726.346
1858.390 736.523
1858.726 655.902
1859.060 792.558
1859.398 702.397
1859.729 709.995
1860.062 860.832
1860.394 892.301
1860.730 770.143
1861.060 716.166
1861.401 739.575
1861.735 705.246
1862.068 571.642
1862.399 668.882
1862.736 647.761
1863.072 731.255
1863.407 665.672
1863.742 756.897
1864.075 885.272
1864.412 945.347
1864.747 617.910
1865.082 704.390
1865.418 570.149
1865.753 710.448
1866.088 617.910
1866.423 666.837
1866.763 668.494
1867.099 752.151
1867.435 677.612
1867.772 725.022
1868.107 653.143
1868.439 728.718
1868.769 791.422
1869.097 832.398
1869.421 720.536
1869.736 660.317
1870.051 660.317
1870.366 622.222
1870.682 664.435
1870.997 674.058
1871.314 704.579
1871.635 663.294
1871.953 676.290
1872.268 900.865
1872.587 699.567
1872.908 806.250
1873.227 566.617
1873.544 648.760
1873.861 743.912
1874.182 835.557
1874.500 795.685
1874.819 777.654
1875.138 661.161
1875.454 766.171
1875.772 726.687
1876.091 719.841
1876.411 732.341
1876.729 617.808
1877.046 721.498
1877.366 857.163
1877.687 835.983
1878.001 780.044
1878.316 939.743
1878.631 859.652
1878.944 795.341
1879.260 826.141
1879.575 793.254
1879.891 859.474
1880.207 804.250
1880.520 916.766
1880.836 732.873
1881.147 723.451
1881.460 775.645
1881.777 882.490
1882.095 634.921
1882.410 714.187
1882.726 752.183
1883.042 752.381
1883.357 960.050
1883.675 758.929
1883.993 697.644
1884.313 637.500
1884.635 918.939
1884.955 711.260
1885.274 721.627
1885.590 629.135
1885.902 911.959
1886.218 699.270
1886.536 670.353
1886.849 755.556
1887.164 733.284
1887.480 682.540
1887.795 818.800
1888.112 678.399
1888.433 761.905
1888.748 810.863
1889.064 711.111
1889.379 900.397
1889.695 836.954
1890.011 941.050
1890.328 849.405
1890.644 646.875
1890.961 709.474
1891.279 819.466
1891.598 827.728
1891.916 687.500
1892.236 728.125
1892.556 784.375
1892.876 697.067
1893.197 1216.783
1893.516 857.341
1893.835 1023.255
1894.154 741.617
1894.472 716.369
1894.789 661.558
1895.107 951.959
1895.429 867.500
1895.750 1002.491
1896.075 628.788
1896.401 866.547
1896.722 618.750
1897.042 887.740
1897.367 648.798
1897.688 715.433
1898.009 778.846
1898.332 650.000
1898.668 603.462
1898.992 664.615
1899.317 633.846
1899.642 674.033
1899.971 1010.012
1900.298 603.543
1900.624 747.366
1900.951 549.028
1901.282 760.606
1901.612 698.377
1901.942 800.000
1902.272 799.186
1902.603 690.909
1902.933 673.007
1903.260 646.340
1903.587 854.780
1903.919 715.590
1904.263 573.297
1905.503 2850.869
1909.035 2890.626
1912.577 2905.475
1916.105 2904.273
1919.628 2792.677
1923.302 2894.026
1926.876 2507.534
1931.070 2439.614
1935.258 2432.878
1939.434 2786.421
1943.019 2759.013
1947.132 2322.509
1951.340 2415.785
1955.582 2434.411
1959.776 2439.335
1963.993 2430.425
1968.197 2418.037
1972.435 2429.413
1976.658 2407.220
1980.916 2422.465
1985.132 2420.103
1989.360 2429.104
1993.582 2426.435
1997.796 2438.750
2001.996 2437.098
2006.200 2434.239
2010.397 2439.978
2014.604 2434.791
2018.812 2434.079
2023.022 2420.888
2027.250 2415.163
2031.501 2423.675
2035.704 2445.751
2039.905 2433.556
2044.103 2416.130
2048.367 2410.798
2052.594 2420.414
2056.829 2422.829
2061.049 2421.419
2065.292 2412.652
2069.525 2416.034
2073.774 2414.117
2078.002 2415.560
2082.257 2403.854
2086.511 2407.759
2090.767 2404.169
2095.023 2416.642
2099.277 2410.785
2103.505 2407.781
2107.759 2408.425
2112.018 2420.137
2116.261 2410.180
2120.483 2419.221
2124.732 2411.406
2128.977 2417.926
2133.216 2415.909
2137.453 2299.247
2141.917 2402.854
2146.180 2376.682
2150.507 2359.743
2154.824 2405.428
2159.083 2413.191
2163.330 2427.286
2167.553 2413.608
2171.790 2411.560
2176.035 2421.820
2180.257 2435.860
2184.474 2462.404
2188.496 2729.196
2192.329 2673.552
2196.238 2416.915
2200.477 2416.663
2204.717 2402.436
2208.976 2417.706
2213.215 2421.510
2217.453 2406.968
2221.692 2422.922
2225.922 2316.951
2230.376 2407.903
2234.644 2389.222
2238.914 2405.837
2243.172 2415.419
2247.407 2432.236
2251.633 2407.470
2255.879 2414.176
2260.120 2405.905
2264.364 2422.748
2268.603 2401.049
2272.867 2412.404
2277.105 2423.714
2281.332 2423.449
2285.568 2402.379
2289.896 2159.503
2294.585 2363.911
2299.018 2338.324
2303.309 2398.520
2307.563 2423.778
2311.794 2401.948
2316.067 2408.902
2320.330 2403.356
2324.556 2260.871
2329.295 1905.460
2334.839 1730.104
2340.775 1720.886
2346.726 1709.120
2352.732 1755.580
2358.540 1812.785
2364.212 1754.722
2370.051 1866.144
2375.382 2114.288
2380.066 2425.792
2384.301 2420.023
2388.518 2431.645
2392.733 2425.447
2396.956 2390.024
2401.260 2398.475
2405.516 2391.011
2409.865 2098.875
2414.835 2020.421
2419.930 2020.278
2424.993 1987.253
2430.151 2003.112
2435.249 2002.644
2440.392 1981.704
2445.546 1998.547
2450.647 2016.277
2455.735 2007.290
2460.847 2020.441
2465.883 2061.221
2470.859 2026.610
2475.929 1925.440
2481.301 1978.963
2486.452 2011.840
2491.548 1997.401
2496.789 1761.619
2502.609 1850.651
2508.071 1971.950
2513.262 1977.126
2518.417 1989.361
2523.569 1994.856
2528.670 2015.433
2533.767 1998.905
2538.888 2004.385
2544.001 2015.362
2549.077 2010.448
2554.173 1999.287
2559.298 2010.857
2564.393 2005.361
2569.493 2008.702
2574.582 2005.400
2579.688 2035.878
2584.643 2231.572
2589.140 2259.391
2593.876 2028.377
2598.904 2034.042
2603.953 2024.558
2609.015 1983.264
2614.300 1895.824
2619.769 1875.920
2625.080 1859.895
2630.757 1739.494
2636.587 1778.648
2642.318 1961.076
2647.468 2008.933
2652.553 2039.325
2657.564 2042.382
2662.571 2153.388
2667.214 2414.627
2671.439 2336.987
2675.968 2045.956
2681.004 2031.292
2686.031 2138.778
2690.745 2237.487
2695.410 2028.789
2700.468 2091.161
2705.351 2125.131
2710.206 2020.559
2715.269 2026.172
2720.487 2026.980
2725.362 2046.123
2730.410 2018.380
2735.474 2020.520
2740.626 2000.475
2745.683 2029.235
2750.700 2320.910
2754.976 2431.843
2759.188 2428.673
2763.420 2398.872
2767.692 2410.367
2771.926 2385.532
2776.328 2068.083
2781.348 2037.490
2786.353 2111.984
2791.192 2105.064
2796.079 2027.381
2801.155 2014.942
2806.221 2026.389
2811.269 2028.562
2816.320 2046.818
2821.310 2162.329
2825.156 538.656
2825.518 650.609
2825.883 561.644
2826.245 636.111
2826.604 706.188
2826.960 615.799
2827.319 673.905
2827.678 632.160
2828.037 928.116
2828.405 564.296
2828.773 668.988
2829.135 604.566
2829.497 602.055
2829.860 617.960
2830.223 581.884
2830.589 725.533
2830.950 620.776
2831.313 619.075
2831.670 1090.954
2832.037 628.044
2832.398 654.833
2832.757 666.823
2833.116 690.010
2833.473 573.748
2833.831 763.224
2834.188 586.986
2834.549 630.327
2834.913 782.268
2835.277 626.522
2835.642 1009.845
2836.004 613.063
2836.367 557.734
2836.732 780.289
2837.095 613.889
2837.456 831.887
2837.819 658.790
2838.180 587.063
2838.538 728.404
2838.897 803.773
2839.257 770.625
2839.617 611.228
2839.974 622.066
2840.328 877.937
2840.695 557.703
2841.042 644.118
2841.382 820.205
2841.724 811.307
2842.064 585.294
2842.404 897.101
2842.746 629.763
2843.083 715.584
2843.421 665.803
2843.757 582.090
2844.093 716.813
2844.430 601.624
2844.773 707.143
2845.113 715.692
2845.453 734.416
2845.791 644.118
2846.131 780.222
2846.476 676.720
2846.816 689.514
2847.158 838.491
2847.500 865.151
2847.849 751.758
2848.189 710.827
2848.531 724.084
2848.871 688.917
2849.212 558.824
2849.552 659.165
2849.893 638.235
2850.233 723.529
2850.573 658.209
2850.911 744.733
2851.251 856.046
2851.598 923.444
2851.957 577.463
2852.299 702.502
2852.637 560.151
2852.978 705.312
2853.314 617.910
2853.649 678.139
2853.985 664.504
2854.322 752.151
2854.660 658.272
2855.007 713.642
2855.346 646.005
2855.683 709.350
2856.022 768.042
2856.362 797.128
2856.699 677.700
2857.036 608.738
2857.377 585.994
2857.734 563.285
2858.081 615.516
2858.422 630.860
2858.761 666.426
2859.099 625.724
2859.435 642.243
2859.768 854.785
2860.104 664.846
2860.442 765.013
2860.780 528.227
2861.119 610.316
2861.456 711.018
2861.791 787.123
2862.129 746.599
2862.470 727.707
2862.812 614.706
2863.152 712.191
2863.493 679.728
2863.835 670.801
2864.177 687.553
2864.517 577.963
2864.856 677.579
2865.196 802.437
2865.538 773.700
2865.879 717.775
2866.220 876.926
2866.561 811.497
2866.890 759.114
2867.220 790.909
2867.550 733.711
2867.893 808.867
2868.229 755.721
2868.561 872.365
2868.893 690.728
2869.224 681.818
2869.554 747.083
2869.884 848.217
2870.216 613.473
2870.542 686.527
2870.871 722.844
2871.200 720.280
2871.529 925.011
2871.860 727.273
2872.190 680.606
2872.519 619.907
2872.850 893.029
2873.179 687.879
2873.509 661.242
2873.855 598.788
2874.183 870.602
2874.513 675.758
2874.844 621.164
2875.183 708.297
2875.518 692.537
2875.853 641.791
2876.189 778.933
2876.522 651.606
2876.854 722.433
2877.187 767.571
2877.520 670.421
2877.855 842.362
2878.192 787.226
2878.528 887.928
2878.865 786.804
2879.208 611.940
2879.543 674.627
2879.878 778.622
2880.213 785.361
2880.548 658.435
2880.882 695.522
2881.217 749.254
2881.555 661.955
2881.890 1159.930
2882.225 817.695
2882.559 911.987
2882.909 704.478
2883.244 675.724
2883.580 623.881
2883.915 910.123
2884.253 824.342
2884.591 956.341
2884.934 600.000
2885.274 819.309
2885.614 589.025
2885.957 824.748
2886.301 612.489
2886.642 679.543
2886.980 742.625
2887.319 611.641
2887.659 597.698
2888.002 635.294
2888.342 603.581
2888.683 644.416
2889.027 955.836
2889.375 568.696
2889.720 705.736
2890.066 532.353
2890.406 725.662
2890.754 634.339
2891.112 771.398
2891.470 734.588
2891.816 660.870
2892.161 644.373
2892.503 617.945
2892.845 829.540
2893.187 727.621
2893.530 547.431
2895.008 2336.261
2899.264 2381.773
2903.666 2160.449
2908.428 2069.054
2913.316 2382.398
2917.556 2299.918
2922.167 2165.586
2926.779 2315.869
2931.236 2364.211
2935.656 2114.576
2940.517 2058.873
2945.515 2031.405
2950.549 2028.095
2955.599 2029.579
2960.640 2031.886
2965.697 2023.564
2970.754 2160.148
2975.443 2089.682
2980.386 2094.265
2985.284 2031.070
2990.326 2030.690
2995.381 2131.159
3000.068 2129.962
3005.013 2025.991
3010.070 2015.985
3015.144 2016.956
3020.218 2144.753
3024.863 2300.890
3029.357 2394.302
3033.615 2389.699
3037.983 2191.663
3042.757 2030.128
3047.799 2008.907
3052.888 2017.004
3058.023 1762.977
3064.009 1564.127
3070.744 1429.189
3077.938 1436.124
3085.038 1485.005
3091.896 1627.676
3098.028 1741.423
3103.879 1942.194
3109.034 2034.870
3114.045 2161.221
3118.782 2068.627
3123.617 2411.074
3127.896 2115.167
3132.855 2024.619
3137.920 1846.020
3143.632 1918.933
3148.841 1922.244
3154.251 1904.241
3159.540 1992.413
3164.764 1786.043
3170.579 1751.553
3176.360 1978.267
3181.458 1998.878
3186.566 1975.169
3191.771 1994.580
3196.909 1988.204
3202.046 2030.405
3207.081 2038.241
3212.099 2042.087
3217.112 2113.160
3221.959 2035.495
3227.006 2034.042
3232.043 2020.248
3237.119 2008.877
3242.230 2002.628
3247.331 2002.981
3252.442 2012.254
3257.578 1852.073
3263.061 1903.109
3268.616 1873.319
3274.108 1718.628
3280.083 1763.213
3285.738 1987.909
3290.881 1970.643
3296.085 2022.349
3301.127 2051.982
3306.121 2027.961
3311.167 2041.273
3316.187 2027.848
3321.257 2013.835
3326.324 2018.193
3331.408 2025.582
3336.451 2023.804
3341.526 2022.415
3346.596 2007.682
3351.687 2007.534
3356.791 2010.620
3361.889 1999.011
3367.080 1972.697
3372.188 2056.237
3377.151 2062.824
3382.118 2069.114
3387.064 2020.880
3392.164 2019.743
3397.234 2024.867
3402.294 2031.119
3407.335 1975.720
3412.521 2014.450
3417.595 2029.373
3422.658 2014.721
3427.730 2013.229
3432.819 2018.551
3437.882 2035.798
3442.899 2258.823
3447.346 2249.725
3451.868 2389.004
3456.147 2421.788
3460.386 2408.358
3464.630 2408.651
3468.886 2407.457
3473.134 2436.505
3477.335 2429.611
3481.552 2411.180
3485.798 2408.762
3490.037 2419.801
3494.287 2398.822
3498.591 2253.091
3503.251 2209.045
3507.757 2376.737
3512.089 2181.276
3516.949 2022.619
3522.025 2010.659
3527.121 2032.137
3532.115 2107.667
3536.999 2065.697
3541.867 2356.851
3546.157 2417.796
3550.392 2322.350
3554.834 2433.256
3559.045 2430.818
3563.255 2436.213
3567.472 2419.843
3571.699 2414.010
3575.945 2404.930
3580.194 2421.850
3584.507 2197.026
3589.254 1946.305
3594.689 1891.809
3599.970 2054.530
3604.955 1990.720
3610.096 2006.681
3615.199 2027.661
3620.342 1927.613
3625.579 2022.691
3630.627 2044.662
3635.579 2219.597
3640.132 2386.009
3644.405 2403.724
3648.720 2262.974
3653.230 2362.693
3657.521 2237.063
3662.113 2264.148
3666.771 2318.685
3671.077 2378.216
3675.382 2401.850
3679.642 2415.452
3683.897 2296.497
3688.529 2029.914
3693.532 2181.962
3698.142 2168.226
3702.977 2065.670
3707.827 2238.438
3712.449 2241.878
3717.151 1988.273
3722.283 2015.101
3727.372 1995.190
3732.506 2004.316
3737.610 2025.991
3742.635 2095.694
3747.430 2082.377
3752.468 2036.056
3757.517 2034.631
3762.515 2112.196
3767.372 2066.421
3772.259 2252.907
3776.891 2056.377
3781.878 2020.431
3787.069 1905.086
3792.340 2006.924
3797.459 2004.179
3802.546 1981.679
3807.876 1789.150
3813.461 1931.322
3818.804 2036.406
3823.798 2017.004
3828.904 2007.145
3833.994 2028.404
3839.053 2031.807
3844.078 2034.836
3849.117 2018.184
3854.192 2026.476
3859.261 1917.956
3864.697 1969.450
3869.812 2016.241
3874.895 2014.992
3879.989 2134.222
3883.874 530.641
3884.242 652.093
3884.607 556.087
3884.973 628.957
3885.336 692.428
3885.698 610.731
3886.061 666.286
3886.424 623.336
3886.788 920.516
3887.160 565.309
3887.531 645.002
3887.901 597.890
3888.268 592.003
3888.635 612.810
3889.002 584.703
3889.366 723.782
3889.728 622.831
3890.090 611.225
3890.454 1080.654
3890.822 623.478
3891.186 646.498
3891.551 659.513
3891.913 685.008
3892.274 569.444
3892.635 752.702
3892.996 588.889
3893.355 635.614
3893.716 789.003
3894.077 630.556
3894.442 1006.596
3894.803 616.210
3895.164 565.297
3895.526 778.082
3895.890 583.314
3896.272 826.718
3896.635 630.615
3897.015 574.343
3897.382 683.052
3897.767 781.909
3898.136 756.794
3898.503 597.779
3898.869 605.479
3899.234 860.332
3899.603 534.247
3899.968 600.000
3900.333 766.568
3900.699 749.591
3901.066 552.778
3901.427 848.288
3901.787 596.870
3902.144 681.690
3902.499 618.806
3902.860 549.296
3903.216 678.951
3903.571 571.557
3903.930 679.871
3904.289 679.043
3904.647 690.077
3905.006 609.703
3905.366 737.245
3905.732 621.647
3906.100 636.044
3906.472 781.589
3906.837 799.915
3907.210 697.023
3907.575 619.378
3907.958 672.714
3908.325 639.800
3908.691 524.696
3909.052 620.738
3909.414 598.322
3909.779 671.381
3910.145 607.034
3910.511 692.264
3910.880 800.360
3911.250 858.634
3911.619 559.686
3911.990 638.991
3912.361 516.216
3912.731 641.982
3913.102 559.459
3913.473 613.297
3913.844 608.478
3914.211 681.010
3914.582 612.766
3914.956 653.225
3915.328 582.897
3915.703 640.000
3916.078 681.006
3916.459 724.000
3916.834 605.684
3917.209 534.749
3917.601 554.667
3917.976 520.842
3918.353 537.302
3918.741 576.108
3919.112 574.775
3919.498 568.468
3919.869 579.711
3920.238 770.413
3920.609 610.367
3920.978 697.297
3921.348 458.692
3921.742 551.784
3922.115 638.414
3922.489 710.141
3922.864 675.333
3923.241 656.596
3923.618 556.801
3923.994 641.317
3924.375 580.220
3924.774 598.838
3925.156 613.124
3925.543 507.831
3925.924 596.481
3926.312 696.570
3926.713 689.508
3927.095 642.481
3927.476 775.837
3927.859 707.963
3928.238 656.640
3928.618 688.561
3928.998 635.509
3929.395 707.145
3929.778 663.158
3930.158 730.953
3930.557 593.436
3930.945 573.333
3931.334 647.198
3931.719 734.061
3932.098 527.860
3932.478 592.003
3932.859 621.727
3933.241 624.718
3933.619 806.879
3933.998 640.000
3934.373 593.682
3934.750 546.245
3935.124 796.159
3935.494 603.563
3935.871 588.813
3936.261 525.155
3936.634 768.180
3937.008 591.006
3937.385 558.561
3937.761 610.755
3938.153 569.392
3938.569 533.857
3938.973 636.646
3939.382 542.934
3939.779 583.760
3940.204 611.406
3940.607 554.907
3941.027 687.207
3941.429 649.396
3941.836 735.122
3942.242 663.806
3942.649 504.577
3943.054 561.087
3943.455 659.241
3943.851 663.323
3944.248 559.461
3944.641 592.957
3945.033 637.131
3945.428 566.035
3945.823 978.677
3946.220 663.603
3946.628 828.303
3947.023 587.758
3947.429 574.684
3947.824 523.734
3948.223 773.420
3948.621 707.562
3949.013 840.147
3949.402 526.807
3949.790 694.082
3950.195 507.692
3950.585 736.393
3950.973 546.890
3951.356 592.308
3951.745 624.473
3952.155 528.038
3952.550 500.229
3952.960 542.256
3953.357 508.615
3953.764 546.788
3954.172 848.233
3954.563 506.260
3954.951 632.967
3955.338 470.130
3955.723 647.253
3956.111 597.569
3956.498 689.216
3956.879 694.463
3957.260 598.428
3957.640 590.486
3958.013 565.081
3958.387 761.405
3958.760 670.703
3959.132 509.750
3960.857 1818.052
3966.464 1734.623
3972.341 1931.026
3977.529 1968.342
3982.928 1706.587
3988.875 1870.917
3994.232 2004.359
3999.341 1968.229
4004.725 1730.175
4010.620 1806.082
4016.368 1841.250
4021.768 1972.614
4026.930 2013.630
4032.004 2023.534
4037.069 1873.913
4042.730 1728.153
4048.665 1726.003
4054.591 1699.795
4060.785 1455.117
4067.870 1452.167
4074.952 1419.106
4082.176 1425.892
4089.346 1421.979
4096.558 1428.295
4103.735 1426.761
4110.894 1426.714
4118.078 1416.536
4125.303 1422.692
4132.497 1421.929
4139.707 1436.487
4146.817 1440.792
4153.932 1403.489
4161.241 1447.396
4168.324 1431.764
4175.492 1435.116
4182.634 1430.398
4189.792 1423.499
4196.994 1414.988
4204.230 1415.163
4211.479 1406.800
4218.748 1413.413
4225.988 1415.803
4233.231 1414.086
4240.494 1391.984
4247.839 1420.595
4255.010 1428.691
4262.180 1437.019
4269.308 1433.625
4276.462 1429.196
4283.637 1416.529
4290.866 1420.050
4298.072 1422.636
4305.270 1416.709
4312.516 1419.673
4319.701 1429.664
4326.871 1431.781
4334.006 1435.240
4341.148 1430.298
4348.306 1427.912
4355.499 1416.873
4362.721 1425.662
4369.902 1414.660
4377.138 1420.952
4384.335 1431.663
4391.495 1420.392
4398.706 1431.489
4405.863 1433.286
4413.008 1430.885
4420.150 1429.283
4427.332 1429.147
4434.478 1443.810
4441.583 1429.975
4448.726 1436.553
4455.882 1420.775
4463.081 1450.397
4470.129 1425.079
4477.319 1439.559
4484.439 1561.435
4490.828 1658.941
4497.235 1454.097
4504.256 1448.642
4511.327 1435.532
4518.455 1452.159
4525.526 1480.927
4532.356 1497.661
4539.146 1652.846
4545.237 1720.505
4551.216 1637.137
4557.618 1698.894
4563.433 1756.790
4569.372 1696.994
4575.439 1537.138
4582.278 1538.387
4588.776 1785.048
4594.441 1718.836
4600.513 1698.383
4606.512 1835.774
4611.947 1998.777
4617.144 1768.885
4622.907 1918.060
4628.198 2010.486
4633.285 1999.766
4638.418 1985.035
4643.584 1987.603
4648.718 1811.326
4654.477 1888.323
4659.982 1737.083
4665.897 1699.338
4671.916 1702.754
4677.937 1899.963
4683.180 2009.825
4688.258 2007.384
4693.359 2010.988
4698.451 2016.155
4703.616 1921.052
4708.891 1990.749
4714.013 2006.683
4719.110 2008.564
4724.214 1842.326
4729.995 1755.172
4735.659 1877.264
4741.280 1728.584
4747.217 1749.595
4752.986 1955.701
4758.150 1838.658
4763.913 1703.975
4769.925 1741.478
4775.943 1766.987
4781.512 1984.359
4786.598 2084.174
4791.507 2186.594
4796.222 2092.568
4800.962 2399.668
4805.231 2415.211
4809.465 2412.077
4813.722 2411.809
4817.974 2255.925
4822.710 1991.867
4827.840 2013.588
4832.955 1865.853
4838.433 1969.597
4843.837 1768.367
4849.566 1728.191
4855.566 1709.318
4861.522 1690.307
4867.603 1610.856
4874.163 1623.750
4880.425 1631.052
4886.700 1472.073
4893.808 1436.859
4900.909 1482.602
4907.847 1545.638
4914.260 1755.343
4919.963 1982.781
4925.079 1984.982
4930.254 2004.585
4935.351 1839.421
4940.957 1973.256
4946.145 1982.061
4951.315 1824.292
4957.109 1742.319
4962.820 2014.168
4967.877 2028.177
4972.954 2018.783
4978.008 2036.679
4983.032 1870.404
4988.549 1799.374
4994.419 1873.552
4999.743 2002.981
5004.855 2008.713
5009.959 1993.194
5015.161 1753.931
5021.099 1806.423
5026.777 1690.187
5032.913 1634.478
5039.277 1492.730
5046.113 1665.531
5052.200 1622.782
5058.448 1852.745
5063.851 1875.173
5069.545 1746.006
5075.258 1748.304
5081.261 1754.643
5087.127 1625.213
5093.537 1571.550
5099.938 1915.359
5105.132 1817.130
5110.982 1844.953
5116.370 1870.648
5122.033 1715.897
5128.006 1831.920
5133.617 1879.652
5138.878 2060.942
5144.033 1801.431
5149.765 1637.893
5156.098 1540.451
5162.892 1613.332
5169.046 1879.320
5174.350 2020.809
5179.398 2280.072
5183.027 526.004
5183.397 620.306
5183.779 537.825
5184.158 610.667
5184.533 669.333
5184.908 583.857
5185.287 648.577
5185.660 606.667
5186.035 897.950
5186.415 554.414
5186.788 652.829
5187.159 591.711
5187.529 590.559
5187.898 611.329
5188.265 546.085
5188.652 681.971
5189.043 575.148
5189.449 544.294
5189.840 1017.379
5190.233 586.014
5190.619 605.034
5191.008 621.805
5191.392 642.624
5191.778 519.197
5192.179 703.200
5192.563 564.875
5192.936 611.856
5193.311 758.667
5193.687 598.388
5194.071 975.325
5194.446 593.918
5194.834 498.249
5195.236 724.953
5195.627 571.861
5196.013 782.384
5196.399 624.231
5196.780 555.263
5197.161 691.717
5197.538 765.380
5197.915 741.047
5198.289 588.000
5198.661 598.593
5199.030 855.334
5199.402 529.359
5199.770 591.892
5200.140 754.559
5200.512 744.432
5200.882 541.910
5201.250 831.655
5201.617 587.861
5201.979 671.775
5202.338 630.239
5202.694 553.730
5203.045 683.865
5203.398 580.765
5203.750 699.195
5204.100 693.722
5204.450 715.280
5204.796 636.275
5205.140 775.107
5205.484 679.795
5205.826 684.058
5206.174 824.041
5206.518 852.015
5206.868 739.172
5207.221 683.870
5207.571 699.575
5207.925 667.042
5208.277 540.765
5208.629 635.414
5208.982 601.635
5209.343 690.219
5209.698 627.897
5210.053 714.165
5210.407 830.012
5210.764 866.584
5211.133 583.099
5211.488 675.372
5211.838 545.714
5212.188 680.000
5212.538 596.108
5212.884 658.841
5213.230 647.205
5213.578 718.444
5213.930 642.254
5214.285 694.085
5214.635 625.756
5214.989 684.726
5215.335 745.508
5215.684 779.627
5216.033 651.250
5216.379 602.899
5216.725 597.557
5217.073 566.667
5217.418 607.329
5217.764 612.452
5218.119 641.640
5218.466 611.594
5218.811 620.290
5219.156 830.145
5219.502 649.110
5219.848 747.826
5220.193 520.205
5220.537 601.407
5220.879 696.036
5221.222 778.730
5221.563 740.239
5221.924 661.972
5222.288 600.258
5222.636 701.946
5222.983 670.600
5223.328 673.529
5223.684 642.151
5224.025 576.471
5224.365 672.464
5224.708 800.817
5225.052 762.443
5225.398 700.781
5225.748 836.717
5226.102 775.114
5226.449 717.184
5226.797 756.522
5227.142 722.402
5227.489 785.052
5227.835 727.246
5228.181 836.916
5228.526 670.503
5228.867 661.765
5229.207 720.844
5229.549 820.759
5229.891 573.594
5230.240 635.538
5230.615 648.743
5230.971 663.619
5231.328 852.985
5231.684 669.921
5232.044 629.069
5232.404 560.088
5232.766 817.446
5233.126 627.968
5233.487 636.111
5233.847 547.222
5234.207 797.657
5234.567 627.981
5234.921 592.958
5235.275 670.423
5235.630 644.690
5235.989 605.634
5236.344 727.191
5236.701 609.272
5237.057 673.748
5237.414 717.764
5237.769 626.724
5238.127 804.547
5238.480 748.710
5238.834 791.498
5239.202 732.566
5239.571 583.581
5239.921 639.235
5240.275 743.421
5240.626 743.011
5240.979 633.416
5241.326 673.168
5241.672 716.715
5242.022 628.021
5242.379 1098.633
5242.731 783.892
5243.080 941.228
5243.428 684.058
5243.773 657.971
5244.118 602.613
5244.467 873.642
5244.817 809.427
5245.159 962.491
5245.496 610.727
5245.832 833.788
5246.166 596.020
5246.497 846.206
5246.840 623.881
5247.176 680.158
5247.513 744.337
5247.851 620.896
5248.186 579.166
5248.541 629.710
5248.884 604.007
5249.226 642.498
5249.569 972.786
5249.909 579.412
5250.249 716.411
5250.591 533.977
5250.930 740.079
5251.269 679.547
5251.609 778.578
5251.947 760.462
5252.321 618.068
5252.676 594.455
5253.048 552.151
5253.436 730.180
5253.833 659.088
5254.212 497.582
5255.985 1925.840
5261.085 2056.808
5265.976 2388.484
5270.208 2359.426
5274.702 2035.712
5279.726 1839.588
5285.539 1700.119
5291.546 1718.886
5297.504 1715.680
5303.456 1763.958
5309.182 1781.648
5314.988 1797.841
5320.573 2002.431
5325.670 1997.874
5330.939 1746.117
5336.723 1921.702
5342.130 1826.281
5347.795 1685.938
5353.883 1679.758
5359.996 1551.345
5366.776 1643.488
5372.896 1489.640
5379.977 1430.578
5387.195 1438.402
5394.120 1695.458
5400.011 1922.961
5405.331 1813.253
5410.961 1768.285
5416.896 1687.947
5422.864 1896.647
5428.385 1842.915
5433.819 1983.382
5438.969 2003.453
5444.067 2021.756
5449.130 2013.536
5454.320 1795.968
5460.013 1923.581
5465.263 1926.025
5470.622 1846.273
5476.341 1718.036
5482.233 1879.495
5487.776 1662.245
5494.026 1674.302
5500.163 1535.691
5506.726 1693.894
5512.837 1538.180
5519.618 1635.781
5525.727 1736.215
5531.479 1997.670
5536.560 2026.357
5541.611 2018.428
5546.699 2031.057
5551.731 2015.721
5556.761 2004.213
5562.125 1879.003
5567.459 1990.888
5572.563 1856.830
5578.112 1982.775
5583.353 1942.019
5588.655 1715.193
5594.695 1717.758
5600.635 1735.949
5606.529 1759.611
5612.311 1840.250
5617.795 1998.369
5622.916 1990.540
5628.125 1854.496
5633.682 1832.058
5639.359 1729.918
5645.269 1768.504
5651.045 1786.464
5656.814 1924.060
5661.963 2027.048
5667.031 2019.300
5672.088 2043.870
5677.051 2268.020
5681.510 2091.084
5686.557 1944.953
5691.862 1810.893
5697.686 1721.086
5703.586 1761.778
5709.627 1696.409
5715.484 1738.273
5721.390 1685.892
5727.569 1486.430
5734.565 1436.221
5741.712 1430.588
5748.857 1621.759
5754.971 1707.316
5761.133 1476.471
5768.123 1555.776
5774.553 1717.611
5780.469 1763.600
5786.315 1685.889
5792.399 1662.694
5798.766 1511.041
5805.506 1622.310
5811.656 1691.987
5817.717 1702.717
5823.735 1692.044
5829.795 1516.235
5836.735 1527.018
5843.345 1594.224
5849.866 1461.559
5856.930 1424.222
5864.112 1426.199
5871.280 1459.911
5878.296 1470.224
5885.146 1618.610
5891.394 1698.893
5897.462 1491.312
5904.536 1430.019
5911.679 1429.138
5918.870 1419.467
5926.054 1432.768
5933.225 1423.272
5940.425 1423.964
5947.613 1434.980
5954.568 1533.635
5961.465 1430.456
5968.607 1430.421
5975.768 1432.819
5982.918 1451.529
5989.978 1488.122
5996.803 1549.123
6003.317 1632.997
6009.562 1694.605
6015.599 1687.434
6021.723 1705.690
6027.664 1650.975
6033.887 1772.012
6039.672 1561.050
6046.269 1759.553
6051.935 1834.287
6057.764 1690.303
6063.831 1512.862
6070.731 1533.920
6077.365 1573.242
6083.931 1572.831
6090.490 1579.228
6096.771 1786.423
6102.541 1718.487
6108.487 1922.251
6113.675 2028.658
6118.647 1942.300
6124.056 1862.104
6129.718 1737.746
6135.626 1676.287
6141.833 1582.787
6148.308 1597.029
6154.639 1695.662
6160.665 1697.442
6166.705 1731.241
6172.526 1745.358
6178.418 1691.948
6184.613 1599.084
6191.034 1658.841
6197.206 1736.470
6203.016 1740.854
6209.018 1684.801
6215.221 1578.459
6221.694 1494.123
6228.648 1445.063
6235.770 1434.530
6242.865 1622.204
6248.947 1954.934
6254.086 1984.641
6259.298 1793.239
6265.076 1971.279
6270.125 2070.548
6275.100 2017.880
6280.200 1940.009
6285.563 1847.736
6291.041 1832.572
6296.868 1698.868
6302.872 1768.541
6308.693 1711.800
6314.644 1895.405
6319.952 1884.550
6325.358 2002.810
6330.582 1747.253
6336.363 2005.744
6341.418 1964.981
6346.834 1774.652
6352.473 1762.036
6358.479 1957.590
6363.537 2348.545
6367.829 2093.780
6372.864 2027.690
6377.936 2015.409
6382.987 2078.799
6387.968 1995.736
6393.120 1939.631
6398.348 1980.470
6403.528 2024.719
6408.573 1935.984
6414.103 1850.171
6419.480 2092.320
6424.350 2202.595
6429.057 2078.141
6433.060 498.437
6433.449 610.123
6433.837 529.870
6434.223 595.610
6434.605 654.289
6434.988 576.044
6435.374 601.334
6435.782 564.601
6436.183 852.264
6436.585 522.500
6436.980 619.539
6437.371 562.737
6437.760 563.270
6438.146 584.416
6438.530 556.835
6438.913 689.138
6439.293 594.772
6439.671 592.703
6440.044 1059.232
6440.420 612.000
6440.791 644.502
6441.156 655.936
6441.520 679.452
6441.885 556.361
6442.258 724.241
6442.633 561.939
6443.010 596.086
6443.395 679.384
6443.821 568.608
6444.223 931.330
6444.614 571.795
6445.004 527.173
6445.391 728.205
6445.780 566.684
6446.170 784.116
6446.556 603.632
6446.951 548.052
6447.336 677.922
6447.721 755.878
6448.104 719.447
6448.490 576.279
6448.869 582.807
6449.247 831.000
6449.627 520.484
6450.006 553.415
6450.406 635.871
6450.849 673.171
6451.258 490.244
6451.665 746.606
6452.076 520.596
6452.483 597.142
6452.889 559.656
6453.287 493.671
6453.682 617.823
6454.072 528.771
6454.458 638.733
6454.840 639.200
6455.220 656.632
6455.598 585.206
6455.970 722.658
6456.340 628.033
6456.709 640.948
6457.078 779.294
6457.444 799.915
6457.817 695.468
6458.183 660.829
6458.550 676.712
6458.920 624.386
6459.293 508.388
6459.667 610.813
6460.034 594.521
6460.400 671.381
6460.765 612.367
6461.129 693.151
6461.494 813.699
6461.860 871.895
6462.222 575.000
6462.582 636.616
6462.958 503.463
6463.341 637.982
6463.714 563.643
6464.080 623.103
6464.448 610.557
6464.812 696.347
6465.176 627.359
6465.539 668.492
6465.902 605.104
6466.263 658.714
6466.628 713.546
6466.992 745.624
6467.354 639.671
6467.709 583.725
6468.065 584.116
6468.421 550.078
6468.776 600.000
6469.126 608.893
6469.477 645.714
6469.826 609.524
6470.173 614.576
6470.520 830.145
6470.865 650.303
6471.211 742.981
6471.558 518.841
6471.903 604.987
6472.242 704.258
6472.581 744.774
6472.953 718.306
6473.308 687.595
6473.669 582.277
6474.027 690.221
6474.379 662.857
6474.729 651.710
6475.081 668.008
6475.431 555.538
6475.783 662.816
6476.132 779.762
6476.484 748.974
6476.836 701.491
6477.184 853.913
6477.532 775.114
6477.879 722.402
6478.225 758.696
6478.568 683.617
6478.933 760.704
6479.310 665.260
6479.689 770.059
6480.057 624.769
6480.423 616.438
6480.788 675.113
6481.153 775.457
6481.515 528.716
6481.896 590.105
6482.285 624.468
6482.665 626.702
6483.042 817.338
6483.414 653.499
6483.780 622.222
6484.140 566.667
6484.502 818.018
6484.862 633.568
6485.220 639.241
6485.579 551.843
6485.934 805.826
6486.290 633.239
6486.641 598.109
6486.992 680.000
6487.342 664.348
6487.690 628.517
6488.032 753.623
6488.377 630.605
6488.720 697.485
6489.065 745.226
6489.408 643.517
6489.760 808.692
6490.111 757.203
6490.460 763.659
6490.844 726.502
6491.214 558.164
6491.580 614.957
6491.947 712.958
6492.314 715.180
6492.682 601.894
6493.046 639.764
6493.410 691.476
6493.772 617.998
6494.135 1061.236
6494.518 712.141
6494.894 814.624
6495.286 622.644
6495.664 606.919
6496.039 557.333
6496.414 815.411
6496.791 748.901
6497.162 854.581
6497.554 520.826
6497.952 710.791
6498.345 507.692
6498.734 737.738
6499.123 537.163
6499.512 598.701
6499.895 650.768
6500.282 545.725
6500.662 544.912
6501.039 571.478
6501.420 532.456
6501.802 562.110
6502.195 863.314
6502.578 516.507
6502.958 642.960
6503.339 480.491
6503.715 667.228
6504.092 607.992
6504.472 659.924
6504.874 614.991
6505.300 566.396
6505.701 559.494
6506.099 522.397
6506.501 712.500
6506.900 637.358
6507.291 487.327
6509.058 1929.540
6514.223 1961.836
6519.394 2057.182
6524.303 2051.120
6529.348 2012.278
6534.456 2019.975
6539.519 2030.219
6544.598 2050.760
6549.403 2351.730
6553.930 2033.209
6558.991 2194.463
6563.518 2193.363
6568.574 1898.426
6574.014 1719.894
6579.951 1717.016
6585.938 1855.742
6591.302 2035.629
6596.216 2385.017
6600.583 1875.255
6606.165 1776.616
6612.060 1678.647
6618.136 1653.569
6624.351 1847.860
6629.747 2008.165
6634.921 1949.513
6640.100 1946.709
6645.523 1933.819
6650.784 1853.005
6656.225 1880.150
6661.847 1812.659
6667.358 2024.657
6672.298 2093.803
6677.258 2036.332
6682.346 2197.200
6687.001 2020.642
6692.107 1990.624
6697.244 2030.684
6702.272 2037.682
6707.252 2292.426
6712.096 1817.415
6717.655 1730.206
6723.518 1932.254
6728.856 1726.497
6734.837 1669.527
6740.960 1701.872
6746.960 1752.422
6752.643 1946.091
6758.100 1717.531
6764.059 1704.321
6770.115 1605.285
6776.452 1766.087
6782.275 1725.252
6788.168 1871.496
6793.619 1779.501
6799.273 1840.025
6805.051 1700.290
6811.078 1703.600
6817.110 1689.646
6823.139 1735.094
6828.923 1973.701
6834.078 1862.137
6839.747 1691.257
6845.872 1571.482
6852.531 1535.469
6859.168 1777.014
6864.680 1819.419
6870.388 1971.349
6875.625 1962.005
6880.731 1994.585
6886.006 1927.225
6891.201 2001.591
6896.477 1734.625
6902.379 1919.479
6907.558 2111.992
6912.434 2026.181
6917.459 2075.683
6922.386 2010.057
6927.514 2022.195
6932.582 1828.706
6938.207 1991.509
6943.406 1985.751
6948.498 2105.989
6953.212 2307.287
6957.837 2057.711
6962.705 2229.382
6967.425 2027.597
6972.464 2081.215
6977.408 2251.861
6981.804 2289.270
6986.431 2161.211
6991.067 2407.013
6995.314 2233.465
7000.081 2015.270
7005.168 2207.423
7009.666 2408.596
7013.925 2411.155
7018.164 2389.657
7022.458 2408.932
7026.708 2147.539
7031.754 2121.369
7036.418 2399.116
7040.797 2076.825
7045.709 2125.938
7050.574 2219.839
7055.062 2379.591
7059.364 2426.579
7063.584 2436.508
7067.791 2431.140
7072.005 2312.430
7076.582 2268.398
7080.970 2419.440
7085.219 2282.621
7089.884 2005.194
7094.996 2027.576
7100.031 1998.235
7105.198 2005.212
7110.272 2074.078
7115.124 2076.400
7120.164 2022.977
7125.229 2177.072
7129.796 2412.611
7134.021 2429.845
7138.241 2427.418
7142.468 2429.523
7146.670 2435.013
7150.877 2418.008
7155.118 2423.801
7159.346 2416.285
7163.582 2415.604
7167.821 2418.590
7172.064 2393.443
7176.357 2187.139
7181.198 2034.805
7186.275 2018.300
7191.288 2305.616
7195.616 2418.675
7199.845 2429.178
7204.061 2418.390
7208.280 2657.026
7212.046 2863.937
7215.610 2866.793
7219.179 2880.232
7222.732 2870.400
7226.312 2865.419
7229.880 2857.439
7233.459 2872.145
7237.030 2873.273
7240.602 2868.497
7244.161 2879.741
7247.717 2872.891
7251.285 2873.737
7254.858 2869.406
7258.414 2865.075
7261.992 2870.515
7265.558 2871.658
7269.131 2865.664
7272.690 2887.449
7276.238 2875.850
7279.802 2890.287
7283.356 2871.392
7286.907 2881.176
7290.461 2889.548
7294.015 2884.873
7297.572 2877.070
7301.124 2889.191
7304.663 2877.341
7308.217 2902.374
7311.753 2902.442
7315.279 2909.227
7318.800 2901.995
7322.327 2909.204
7325.863 2882.730
7329.392 2890.345
7332.938 2903.449
7336.465 2898.701
7340.008 2892.596
7343.546 2904.702
7347.065 2927.439
7350.560 2917.618
7354.074 2921.756
7357.866 2756.026
7361.361 2906.918
7364.886 2929.160
7368.398 2910.155
7371.907 2910.987
7375.425 2919.112
7378.931 2910.150
7382.453 2918.512
7385.957 2920.788
7389.457 2917.673
7392.971 2650.805


==> results/BurstGPT_Workload_Inference.txt <==
2.242 3.712
3.340 9.572
4.427 9.255
5.473 7.478
6.555 6.742
7.649 9.294
8.693 9.324
9.777 13.222
10.879 16.731
11.925 20.117
13.027 25.611
14.129 23.816
15.196 31.837
16.295 30.669
17.391 32.154
18.454 32.817
19.552 33.449
20.649 33.295
21.699 36.686
22.810 43.029
23.919 41.008
24.987 50.137
26.090 114.041
26.866 81.244
27.791 114.374
28.573 124.183
29.359 140.089
30.145 136.610
30.927 140.533
31.709 144.523
32.491 145.525
33.274 149.638
34.071 161.843
34.852 146.977
35.640 147.028
36.430 149.604
37.209 137.884
37.991 132.501
38.773 131.989
39.557 126.757
40.339 116.074
41.120 123.293
41.897 122.260
42.686 131.548
43.464 130.899
44.250 131.605
45.030 132.008
45.817 139.710
46.600 139.526
47.384 139.598
48.170 143.453
48.954 138.247
49.742 138.532
50.536 143.252
51.320 140.112
52.113 147.569
52.901 147.853
53.684 148.839
54.471 147.641
55.263 147.328
56.055 148.581
56.836 140.694
57.632 147.496
58.421 166.728
59.204 171.217
59.994 179.238
60.774 166.634
61.565 161.665
62.347 153.834
63.133 148.525
63.926 141.759
64.717 147.568
65.515 162.106
66.292 155.000
67.077 148.561
67.865 132.590
68.657 133.852
69.444 136.191
70.232 137.666
71.017 131.599
71.806 139.769
72.593 139.243
73.379 135.995
74.160 132.423
74.946 140.102
75.726 140.520
76.507 140.815
77.300 149.275
78.090 160.398
78.875 169.710
79.651 163.181
80.427 157.045
81.203 151.432
81.984 148.915
82.775 161.279
83.564 144.885
84.352 136.473
85.139 132.068
85.926 140.392
86.710 146.882
87.496 146.821
88.292 147.111
89.080 139.471
89.861 133.089
90.646 139.186
91.440 148.188
92.233 162.878
93.010 147.649
93.802 139.166
94.582 140.368
95.377 143.184
96.173 140.033
96.953 135.357
97.738 139.247
98.532 147.362
99.317 147.978
100.101 147.726
100.891 147.568
101.690 160.938
102.477 150.779
103.275 160.853
104.060 159.849
104.843 170.370
105.635 174.704
106.424 172.202
107.227 158.947
108.024 168.168
108.811 169.933
109.598 169.991
110.389 174.996
111.169 173.180
111.961 177.998
112.750 166.367
113.546 165.013
114.329 160.944
115.110 159.893
115.896 160.756
116.672 161.105
117.453 153.876
118.248 160.343
119.040 167.960
119.830 169.299
120.624 174.619
121.408 177.381
122.200 168.934
123.012 189.906
123.807 188.955
124.611 200.207
125.412 198.865
126.206 193.038
127.025 202.167
127.820 196.506
128.612 181.452
129.416 193.148
130.226 194.502
131.011 184.428
131.807 184.338
132.594 178.483
133.383 175.056
134.176 172.804
134.981 187.899
135.780 192.683
136.579 192.523
137.399 190.386
138.188 182.725
138.987 191.249
139.783 184.121
140.590 188.882
141.385 191.058
142.198 197.586
143.000 198.947
143.798 195.185
144.603 193.388
145.404 169.341
146.192 154.481
147.003 164.803
147.796 170.564
148.591 159.915
149.383 159.144
150.178 167.762
150.973 158.668
151.761 158.643
152.551 152.467
153.346 158.668
154.138 161.853
154.928 164.519
155.726 176.018
156.525 182.732
157.315 176.148
158.122 191.107
158.930 184.395
159.735 199.348
160.539 256.136
161.191 207.220
161.858 270.488
162.479 266.555
163.287 264.098
163.801 271.239
164.619 216.545
165.236 311.748
165.907 215.810
166.577 269.731
167.204 252.101
168.022 265.272
168.536 271.473
169.342 207.734
169.950 200.373
170.748 196.367
171.561 300.554
172.217 207.164
172.879 192.661
173.684 195.051
174.480 193.483
175.273 187.680
176.064 183.815
176.871 192.537
177.665 190.062
178.463 192.356
179.268 184.178
180.062 184.362
180.855 185.568
181.658 175.232
182.449 175.499
183.236 171.204
184.037 162.994
184.824 158.925
185.620 169.474
186.430 164.535
187.229 173.805
188.027 166.065
188.816 165.568
189.611 167.744
190.403 177.950
191.210 178.531
192.010 176.149
192.808 177.428
193.604 182.431
194.420 179.990
195.214 185.238
196.012 181.287
196.817 181.761
197.616 175.232
198.407 175.219
199.209 166.774
200.014 156.877
200.813 177.379
201.606 168.904
202.414 156.838
203.198 161.841
204.006 169.736
204.797 176.002
205.591 173.470
206.392 174.442
207.191 160.286
207.987 140.400
208.787 136.619
209.582 137.460
210.383 151.669
211.189 157.186
211.974 157.685
212.767 143.846
213.572 156.084
214.374 165.926
215.165 166.410
215.969 173.285
216.768 176.372
217.577 175.379
218.567 177.066
219.370 168.633
220.167 177.196
220.972 180.647
221.776 178.148
222.581 185.278
223.388 188.733
224.190 187.348
224.989 177.804
225.789 176.152
226.596 173.992
227.392 176.878
228.201 182.156
228.998 166.416
229.793 143.968
230.596 153.276
231.380 161.841
232.182 162.400
232.975 147.076
233.768 150.523
234.571 160.280
235.370 170.162
236.172 169.753
236.958 158.004
237.751 160.555
238.545 165.758
239.340 158.628
240.129 168.254
240.914 166.961
241.705 170.699
242.500 170.306
243.299 153.219
244.092 156.629
244.884 150.394
245.687 144.211
246.483 143.460
247.290 143.560
248.099 143.148
248.901 143.149
249.701 139.928
250.503 142.696
251.298 130.686
252.092 133.202
252.886 128.228
253.686 132.866
254.485 131.010
255.275 131.581
256.088 147.126
256.892 138.533
257.684 136.280
258.489 135.086
259.288 131.646
260.085 135.851
260.885 140.643
261.691 135.166
262.486 131.336
263.290 133.980
264.098 131.221
264.895 127.447
265.691 123.175
266.490 118.373
267.429 80.913
268.381 112.243
269.175 110.517
269.971 80.125
270.960 110.693
271.754 118.223
272.549 118.685
273.339 119.290
274.129 119.110
274.923 118.583
275.716 119.028
276.510 116.796
277.314 49.378
278.398 49.119
279.523 79.655
280.461 110.500
281.257 110.474
282.049 110.544
282.842 114.914
283.642 118.474
284.436 119.261
285.229 118.852
286.025 108.741
286.831 110.697
287.621 82.556
288.597 49.211
289.679 49.063
290.816 51.767
291.941 45.625
293.021 46.440
294.151 50.771
295.283 47.595
296.363 49.265
297.485 51.008
298.611 76.203
299.549 51.470
300.666 49.211
301.747 45.215
302.869 50.857
303.995 75.219
304.938 110.946
305.725 82.817
306.656 77.963
307.444 111.856
308.234 112.321
309.016 117.436
309.805 120.486
310.596 111.146
311.388 111.200
312.179 110.955
313.154 49.296
314.246 110.743
315.038 111.162
315.831 109.074
316.630 129.166
317.416 120.038
318.207 119.754
319.002 119.857
319.793 120.030
320.579 121.214
321.382 128.292
322.176 123.170
322.972 118.008
323.777 113.664
324.570 110.693
325.365 119.624
326.161 123.192
326.948 120.008
327.739 119.979
328.526 119.473
329.322 85.574
330.303 49.403
331.386 45.753
332.509 47.321
333.636 49.261
334.722 49.110
335.705 108.632
336.500 110.381
337.444 50.570
338.578 108.054
339.371 49.373
340.451 79.527
341.251 118.226
342.049 119.289
342.840 118.644
343.631 119.754
344.429 128.228
345.227 132.556
346.030 130.699
346.826 127.447
347.622 128.133
348.424 133.075
349.238 143.941
350.038 139.180
350.844 133.954
351.639 123.164
352.431 120.586
353.220 120.321
354.019 129.033
354.811 129.126
355.617 139.046
356.411 140.545
357.206 136.552
358.001 138.160
358.795 136.551
359.591 136.300
360.386 129.337
361.173 126.315
361.962 112.357
362.763 119.839
363.554 121.008
364.352 128.759
365.149 128.272
365.942 128.703
366.742 129.013
367.534 128.949
368.328 126.647
369.132 131.244
369.928 129.699
370.725 133.727
371.515 122.264
372.311 122.159
373.106 119.917
373.896 119.620
374.691 119.857
375.482 117.125
376.276 119.562
377.072 115.170
378.055 107.495
378.850 48.038
379.939 44.663
381.063 49.844
382.196 107.042
382.991 110.860
383.778 114.126
384.571 119.110
385.364 119.620
386.159 122.435
386.957 127.705
387.749 128.164
388.544 111.229
389.338 113.173
390.141 108.588
390.937 109.241
391.733 114.421
392.535 116.933
393.336 117.597
394.134 117.112
394.942 121.856
395.749 122.294
396.549 122.921
397.349 116.699
398.138 115.536
398.939 119.290
399.729 121.779
400.531 122.816
401.328 48.917
402.414 44.647
403.547 50.988
404.674 49.208
405.757 49.072
406.889 47.358
408.017 44.567
409.106 40.988
410.239 41.594
411.370 37.298
412.458 34.045
413.584 32.785
414.702 27.977
415.777 33.327
416.893 37.607
418.013 36.295
419.105 40.402
420.234 43.198
421.370 40.193
422.457 39.986
423.593 39.807
424.724 37.400
425.812 41.756
426.945 44.513
428.070 43.178
429.148 45.110
430.268 50.010
431.397 49.898
432.487 49.159
433.616 50.621
434.749 108.277
435.540 110.544
436.333 111.289
437.127 119.715
437.917 119.739
438.711 119.370
439.500 122.999
440.298 127.384
441.095 128.592
441.898 128.101
442.694 128.968
443.487 127.384
444.284 135.220
445.078 128.705
445.877 127.384
446.674 128.422
447.466 131.966
448.270 134.855
449.073 137.741
449.882 134.535
450.690 133.163
451.497 134.223
452.297 133.664
453.107 136.322
453.917 131.254
454.724 125.509
455.532 118.042
456.342 109.393
457.139 110.170
457.927 110.528
458.721 117.850
459.512 115.844
460.305 46.815
461.380 45.041
462.499 47.536
463.621 73.844
464.561 83.416
465.492 49.366
466.469 107.882
467.593 52.108
468.718 49.805
469.795 46.551
470.917 49.903
472.048 111.277
472.834 46.830
473.904 47.467
475.034 49.705
476.169 49.434
477.251 49.592
478.367 51.059
479.307 110.233
480.092 111.345
481.067 47.742
482.144 49.054
483.274 50.705
484.405 49.449
485.485 49.094
486.471 114.474
487.262 120.545
488.052 111.873
488.842 112.302
489.769 51.044
490.896 49.614
491.969 47.027
493.086 52.428
494.016 111.856
494.806 115.008
495.601 120.950
496.384 120.665
497.172 115.156
497.965 114.683
498.756 120.604
499.545 114.873
500.335 120.490
501.127 123.281
501.930 124.801
502.717 122.917
503.511 123.985
504.298 120.909
505.082 120.426
505.874 125.818
506.666 129.499
507.461 124.803
508.248 120.426
509.040 117.879
509.847 129.773
510.638 127.234
511.428 77.442
512.544 47.171
513.676 49.502
514.750 42.094
515.877 46.601
516.999 45.082
518.078 43.044
519.199 43.662
520.323 41.404
521.403 46.875
522.517 51.990
523.627 48.308
524.707 46.863
525.825 50.884
526.935 38.244
527.996 30.013
529.106 32.275
530.212 34.437
531.284 38.976
532.396 42.252
533.511 43.193
534.589 41.786
535.700 40.589
536.807 39.685
537.887 40.587
539.007 45.663
540.124 44.061
541.207 47.851
542.342 51.195
543.464 48.055
544.556 49.666
545.674 52.120
546.607 80.765
547.727 50.956
548.853 47.544
549.934 49.753
550.907 110.572
551.686 113.072
552.465 113.458
553.254 112.789
554.038 112.622
554.825 112.512
555.614 112.845
556.398 117.247
557.183 121.722
557.963 117.032
558.748 116.454
559.543 105.635
560.476 113.579
561.258 113.467
562.039 113.750
562.817 112.921
563.599 113.144
564.386 115.278
565.170 113.467
565.953 80.071
566.891 46.780
568.009 49.119
569.137 77.598
570.073 52.471
571.190 50.103
572.253 79.642
573.043 113.467
574.016 49.805
575.088 48.453
576.213 47.663
577.332 45.310
578.400 80.441
579.378 112.133
580.165 110.879
580.952 112.170
581.737 110.448
582.532 110.327
583.330 111.246
584.126 114.902
584.929 119.735
585.722 120.017
586.511 124.168
587.306 127.959
588.109 127.150
588.913 119.534
589.711 117.081
590.509 110.822
591.298 49.302
592.379 49.166
593.507 73.502
594.451 46.285
595.583 51.369
596.701 77.156
597.489 112.750
598.274 112.283
599.058 111.530
600.007 52.258
601.131 79.134
601.932 111.070
602.732 110.423
603.529 110.435
604.323 111.016
605.264 51.243
606.388 50.079
607.473 50.036
608.600 51.989
609.538 112.789
610.321 118.699
611.109 120.144
611.894 114.603
612.675 121.722
613.456 121.829
614.246 119.463
615.046 130.582
615.835 136.389
616.629 138.575
617.416 139.395
618.205 147.393
618.998 152.327
619.782 150.510
620.577 139.553
621.374 138.851
622.166 138.318
622.957 139.249
623.748 147.466
624.540 147.393
625.333 148.043
626.128 152.634
626.920 143.231
627.713 136.802
628.520 138.249
629.312 138.249
630.104 138.642
630.904 147.416
631.698 142.649
632.489 148.087
633.284 146.842
634.074 146.063
634.875 146.063
635.675 145.007
636.464 138.373
637.270 144.518
638.072 144.303
638.877 146.452
639.670 157.450
640.464 146.037
641.266 158.147
642.064 144.735
642.862 147.372
643.655 160.985
644.436 159.703
645.224 134.824
646.028 146.999
646.829 145.542
647.624 137.664
648.413 135.181
649.223 140.320
650.018 129.817
650.808 129.033
651.600 128.881
652.395 124.532
653.192 128.968
653.985 119.679
654.779 119.055
655.575 119.858
656.366 119.876
657.151 111.608
657.935 114.088
658.725 120.786
659.511 119.816
660.303 119.699
661.091 111.162
661.882 112.709
662.675 119.798
663.467 120.847
664.252 115.211
665.044 112.871
665.841 120.099
666.628 120.119
667.415 125.623
668.211 128.228
669.005 129.177
669.799 131.583
670.590 131.108
671.389 137.647
672.193 145.898
672.986 141.152
673.784 136.482
674.581 137.780
675.383 136.482
676.180 131.075
676.979 117.234
677.776 119.756
678.569 118.975
679.359 110.359
680.145 113.122
680.935 110.147
681.918 110.419
682.714 110.655
683.504 115.309
684.305 112.177
685.099 110.860
685.887 114.031
686.682 119.370
687.471 110.381
688.266 111.876
689.073 110.834
689.865 110.822
690.652 110.687
691.449 118.834
692.247 119.129
693.040 122.759
693.842 127.257
694.641 125.769
695.442 128.284
696.240 127.340
697.038 127.403
697.834 124.000
698.636 122.344
699.430 122.408
700.239 127.403
701.036 126.944
701.830 124.056
702.624 127.340
703.422 126.902
704.217 131.703
705.016 139.441
705.821 140.549
706.623 141.108
707.423 139.787
708.224 144.326
709.028 139.956
709.826 134.936
710.638 127.511
711.433 128.292
712.226 120.851
713.013 122.426
713.805 120.058
714.592 121.058
715.586 116.441
716.375 119.562
717.171 123.780
717.968 128.967
718.770 136.780
719.563 136.435
720.361 136.683
721.158 124.671
721.951 120.367
722.745 119.816
723.536 124.315
724.329 128.714
725.126 90.280
726.058 47.629
727.181 45.245
728.251 46.270
729.383 47.569
730.507 44.841
731.585 44.873
732.709 50.406
733.832 80.144
734.631 120.058
735.419 119.997
736.208 116.322
736.999 111.983
737.787 111.290
738.583 107.546
739.523 111.202
740.316 111.272
741.104 110.917
741.890 111.530
742.684 109.390
743.475 82.759
744.415 110.908
745.210 110.528
746.005 113.738
746.809 119.727
747.601 119.023
748.387 111.746
749.193 128.075
749.984 132.338
750.787 144.304
751.591 137.278
752.389 138.256
753.190 144.626
753.991 136.402
754.790 143.724
755.593 143.666
756.398 144.733
757.207 165.187
758.009 220.295
758.347 243.327
758.684 238.104
759.020 225.237
759.353 219.177
759.686 211.488
760.017 207.191
760.350 211.488
760.680 209.010
761.016 199.367
761.352 207.953
761.683 210.855
762.016 208.359
762.351 210.855
762.683 211.488
763.015 210.855
763.346 217.860
763.683 223.222
764.019 214.675
764.358 209.588
764.692 217.885
765.028 223.281
765.363 223.881
765.698 211.915
766.034 216.594
766.370 210.222
766.702 210.222
767.037 217.647
767.376 222.564
767.718 218.796
768.057 221.905
768.395 216.594
768.731 202.913
769.064 174.872
769.391 168.205
769.717 157.404
770.041 154.327
770.364 153.408
770.691 168.718
771.018 182.378
771.346 184.056
771.672 183.497
772.000 186.725
772.332 191.487
772.661 196.970
772.991 196.382
773.322 195.794
773.657 210.277
773.987 209.588
774.321 196.382
774.652 182.954
774.979 183.497
775.307 183.497
775.635 172.621
775.963 153.846
776.289 153.380
776.614 153.380
776.940 153.380
777.266 154.327
777.591 152.914
777.918 154.341
778.242 153.380
778.568 152.448
778.895 152.489
779.224 153.380
779.549 155.447
779.878 171.235
780.205 189.733
780.538 196.382
780.868 196.382
781.200 195.794
781.533 208.341
781.868 202.397
782.198 195.794
782.530 195.206
782.864 180.733
783.195 181.818
783.525 181.275
783.856 181.818
784.186 170.225
784.514 175.728
784.843 155.769
785.164 140.625
785.484 140.625
785.804 144.196
786.124 141.085
786.441 141.071
786.760 140.206
787.083 155.288
787.405 155.288
787.727 155.769
788.047 161.442
788.370 161.971
788.690 156.250
789.010 155.769
789.331 155.769
789.652 155.769
789.973 156.250
790.294 166.154
790.619 168.718
790.944 169.247
791.270 165.641
791.595 166.635
791.920 169.231
792.245 169.760
792.570 170.693
792.897 182.937
793.225 183.497
793.552 172.308
793.877 169.278
794.201 155.288
794.524 142.837
794.846 147.659
795.171 154.808
795.493 154.341
795.818 154.341
796.142 153.846
796.467 154.808
796.789 156.403
797.116 149.038
797.436 141.071
797.756 129.315
798.072 113.938
798.389 125.409
798.707 126.587
799.023 125.012
799.343 126.587
799.659 126.984
799.974 126.190
800.292 131.250
800.612 140.625
800.932 140.192
801.252 126.587
801.568 126.419
801.903 125.409
802.222 125.794
802.540 104.365
802.855 95.238
803.172 94.354
803.491 94.987
803.803 95.248
804.119 95.238
804.434 94.652
804.753 100.904
805.068 95.238
805.383 95.238
805.698 79.877
806.010 92.627
806.324 94.940
806.639 95.853
806.953 98.065
807.270 110.069
807.588 107.589
807.903 94.940
808.219 103.731
808.538 89.517
808.847 81.703
809.153 81.967
809.458 81.967
809.763 81.703
810.069 81.976
810.374 91.486
810.681 98.043
810.986 92.077
811.289 82.240
811.594 81.456
811.901 72.568
812.203 66.032
812.506 53.333
812.806 50.000
813.107 33.563
813.403 33.450
813.703 46.503
814.004 49.400
814.308 50.169
814.607 49.836
814.908 50.000
815.208 49.672
815.510 50.000
815.810 63.115
816.111 66.230
816.413 66.667
816.714 66.448
817.015 82.240
817.318 66.448
817.619 66.448
817.922 68.384
818.228 81.967
818.533 81.967
818.838 81.967
819.143 81.703
819.449 72.350
819.753 65.157
820.060 65.581
820.365 78.689
820.670 81.967
820.975 81.703
821.282 81.438
821.588 72.138
821.893 65.574
822.194 28.324
823.303 22.703
824.408 26.413
825.476 30.921
826.585 35.601
827.700 34.334
828.773 34.413
829.888 37.697
830.996 40.368
832.079 48.601
833.203 75.427
834.143 48.866
835.258 48.687
836.375 46.640
837.458 49.616
838.575 50.783
839.689 49.945
840.756 49.808
841.872 110.984
842.662 80.008
843.595 112.133
844.385 112.638
845.166 112.883
845.949 82.401
846.926 112.733
847.710 112.341
848.491 111.637
849.285 52.071
850.367 49.555
851.486 47.204
852.626 44.248
853.690 45.311
854.802 47.682
855.920 41.504
856.998 49.341
858.120 111.600
858.909 118.834
859.693 120.909
860.481 124.092
861.281 120.527
862.069 113.160
862.852 119.285
863.641 123.498
864.437 121.670
865.237 128.959
866.029 130.050
866.823 134.209
867.614 120.707
868.400 124.691
869.191 111.004
869.988 52.662
871.116 49.892
872.186 49.463
873.304 52.671
874.229 113.561
875.010 80.563
876.123 44.648
877.228 36.856
878.309 40.658
879.425 42.298
880.536 43.155
881.622 81.844
882.597 112.341
883.378 117.177
884.162 124.249
884.944 130.435
885.735 135.232
886.532 135.732
887.323 139.369
888.106 140.626
888.898 138.933
889.691 139.369
890.477 134.722
891.264 127.012
892.046 132.823
892.833 137.263
893.625 137.396
894.425 146.573
895.219 146.917
896.007 137.785
896.812 138.156
897.603 146.198
898.391 147.814
899.179 152.180
899.976 146.401
900.772 146.620
901.565 152.252
902.361 139.656
903.150 130.647
903.937 129.927
904.726 130.209
905.510 127.057
906.301 125.396
907.092 126.462
907.878 124.510
908.672 129.927
909.461 129.753
910.251 126.256
911.057 125.326
911.850 126.302
912.643 119.731
913.425 116.250
914.214 120.993
914.996 121.118
915.788 120.605
916.576 123.768
917.371 121.177
918.161 121.706
918.963 129.403
919.748 134.970
920.547 141.259
921.346 145.727
922.141 146.546
922.935 153.338
923.732 157.805
924.530 159.996
925.313 159.231
926.104 141.615
926.895 137.387
927.689 137.735
928.477 136.666
929.277 146.447
930.069 137.387
930.862 135.949
931.663 137.435
932.457 137.665
933.247 136.482
934.045 141.070
934.848 159.518
935.637 160.191
936.427 159.207
937.220 152.122
938.016 145.801
938.813 148.741
939.613 146.763
940.405 145.586
941.205 145.898
941.997 151.284
942.797 151.630
943.590 145.782
944.395 153.601
945.189 152.990
945.974 152.030
946.774 146.792
947.564 152.804
948.360 152.915
949.147 145.898
949.939 146.023
950.731 144.884
951.530 146.526
952.327 145.801
953.121 145.155
953.919 150.816
954.719 166.688
955.510 158.614
956.299 159.093
957.095 158.880
957.880 145.601
958.681 144.785
959.479 137.026
960.280 136.368
961.079 140.889
961.882 145.244
962.684 140.401
963.481 128.552
964.270 127.771
965.064 121.774
965.870 117.403
966.673 114.624
967.483 126.012
968.282 117.882
969.095 117.578
969.896 117.997
970.707 118.060
971.514 112.145
972.309 110.558
973.121 78.252
974.070 77.858
975.012 109.177
975.815 116.839
976.612 116.907
977.416 124.666
978.217 125.824
979.022 131.554
979.835 126.288
980.632 117.851
981.432 122.152
982.227 116.568
983.029 128.249
983.826 133.859
984.628 130.543
985.425 132.473
986.217 128.905
987.014 130.042
987.823 134.947
988.629 142.077
989.433 138.130
990.239 133.796
991.047 127.329
991.853 117.844
992.652 108.581
993.448 78.669
994.254 109.148
995.052 76.379
996.184 50.395
997.133 110.822
997.921 111.378
998.716 110.599
999.699 74.761
1000.643 52.198
1001.768 70.416
1002.716 117.543
1003.508 118.014
1004.308 127.257
1005.105 134.709
1005.905 138.384
1006.720 144.789
1007.522 144.164
1008.323 141.135
1009.126 133.142
1009.923 128.292
1010.716 129.251
1011.517 134.069
1012.309 127.705
1013.106 130.622
1013.919 135.312
1014.722 153.359
1015.527 158.085
1016.321 151.043
1017.320 167.506
1018.116 165.561
1018.914 176.780
1019.705 183.091
1020.501 184.489
1021.296 178.835
1022.085 176.411
1022.887 176.089
1023.676 169.343
1024.461 157.738
1025.252 160.076
1026.036 165.781
1026.830 167.213
1027.619 173.051
1028.424 167.945
1029.212 161.214
1030.011 158.302
1030.802 166.572
1031.597 159.465
1032.384 153.782
1033.181 162.511
1033.992 155.061
1034.786 159.095
1035.577 151.715
1036.379 141.830
1037.176 144.639
1037.976 156.625
1038.777 158.483
1039.568 158.457
1040.366 166.263
1041.156 168.141
1041.947 169.240
1042.745 175.439
1043.539 179.887
1044.348 183.088
1045.143 178.572
1045.950 181.520
1046.751 189.463
1047.557 189.804
1048.359 183.671
1049.154 182.436
1049.950 188.422
1050.755 184.666
1051.561 192.325
1052.358 195.066
1053.166 197.096
1053.968 191.347
1054.775 183.396
1055.572 176.037
1056.365 166.350
1057.167 165.704
1057.960 147.374
1058.766 163.964
1059.571 157.640
1060.378 162.980
1061.169 161.119
1061.969 151.816
1062.766 143.071
1063.571 164.267
1064.372 163.916
1065.179 172.961
1065.977 169.892
1066.769 162.669
1067.577 165.566
1068.372 164.865
1069.171 164.209
1069.968 155.530
1070.768 144.185
1071.574 157.373
1072.370 156.514
1073.175 157.397
1073.967 156.892
1074.767 160.392
1075.569 156.022
1076.360 156.892
1077.152 156.436
1077.949 156.538
1078.752 156.734
1079.547 156.319
1080.345 160.547
1081.148 156.708
1081.941 142.399
1082.831 126.396
1083.739 118.350
1084.703 108.966
1085.777 131.985
1086.786 43.638
1089.232 50.793
1091.394 49.292
1093.677 48.119
1096.345 66.216
1097.943 257.612
1098.565 199.321
1099.380 252.299
1100.186 180.383
1100.995 179.328
1101.815 195.434
1102.622 191.652
1103.426 174.899
1104.218 171.853
1105.018 175.159
1105.813 181.761
1106.613 181.564
1107.416 178.485
1108.225 177.049
1109.037 170.502
1109.841 181.992
1110.645 178.238
1111.441 164.835
1112.239 173.093
1113.046 169.970
1113.844 159.613
1114.655 179.868
1115.459 173.646
1116.259 165.383
1117.054 141.331
1117.857 157.293
1118.656 151.377
1119.451 143.762
1120.258 144.247
1121.063 144.723
1121.870 165.259
1122.668 155.329
1123.469 149.286
1124.281 165.663
1125.076 164.667
1125.880 162.209
1126.679 158.731
1127.497 167.379
1128.307 172.879
1129.100 165.199
1129.898 173.594
1130.692 176.738
1131.514 179.327
1132.322 179.900
1133.128 183.129
1133.955 188.005
1134.757 184.662
1135.552 175.471
1136.347 172.524
1137.140 164.776
1137.939 163.020
1138.744 177.306
1139.531 177.304
1140.330 176.208
1141.125 171.265
1141.936 179.297
1142.731 176.866
1143.526 170.631
1144.320 156.419
1145.131 172.110
1145.927 175.690
1146.737 191.119
1147.543 190.160
1148.345 190.883
1149.142 192.050
1149.950 189.977
1150.752 183.663
1151.553 177.551
1152.349 174.738
1153.143 174.824
1153.941 174.765
1154.744 182.379
1155.541 177.734
1156.350 183.918
1157.146 179.261
1157.938 171.769
1158.734 169.855
1159.542 174.824
1160.350 181.805
1161.156 181.918
1161.959 182.864
1162.753 174.085
1163.558 154.980
1164.361 154.752
1165.158 134.890
1165.971 143.802
1166.773 144.567
1167.574 140.225
1168.375 144.697
1169.175 143.060
1169.977 134.775
1170.779 135.096
1171.586 128.164
1172.381 127.467
1173.188 133.231
1173.983 119.128
1174.777 112.077
1175.577 114.298
1176.375 82.236
1177.361 48.984
1178.454 114.427
1179.255 110.463
1180.048 110.049
1180.848 118.467
1181.646 113.973
1182.440 111.674
1183.235 119.128
1184.030 114.031
1184.824 80.792
1185.806 49.781
1186.899 75.667
1187.700 110.544
1188.493 79.451
1189.629 48.575
1190.767 44.482
1191.860 37.642
1192.988 37.708
1194.124 40.221
1195.210 40.013
1196.345 43.188
1197.481 46.464
1198.590 49.042
1199.718 50.836
1200.848 44.682
1201.945 48.797
1203.071 81.425
1204.018 81.658
1204.807 113.693
1205.587 113.028
1206.384 112.639
1207.171 113.034
1207.951 113.633
1208.743 125.729
1209.531 123.379
1210.327 131.011
1211.125 137.889
1211.922 139.043
1212.713 139.348
1213.508 152.296
1214.300 147.581
1215.103 157.728
1215.903 143.842
1216.702 147.049
1217.499 161.597
1218.283 160.903
1219.065 153.615
1219.866 138.083
1220.665 144.883
1221.462 146.206
1222.261 148.711
1223.062 165.782
1223.854 146.256
1224.650 138.458
1225.439 138.641
1226.240 137.387
1227.034 137.387
1227.828 133.117
1228.617 120.915
1229.412 121.375
1230.199 120.164
1230.987 125.284
1231.790 132.003
1232.585 130.034
1233.372 128.968
1234.164 121.619
1234.948 121.190
1235.743 124.457
1236.536 118.729
1237.337 128.255
1238.126 129.494
1238.912 127.356
1239.699 120.486
1240.497 122.483
1241.290 116.036
1242.115 205.175
1242.957 263.647
1243.487 302.450
1244.321 333.015
1244.973 346.198
1245.524 364.243
1246.168 417.581
1246.706 345.872
1247.392 461.706
1247.955 405.740
1248.615 467.446
1249.210 441.488
1249.888 527.852
1250.462 482.105
1251.142 581.103
1251.739 581.461
1252.430 597.180
1253.037 598.627
1253.592 515.043
1254.146 591.559
1254.737 520.804
1255.422 607.197
1256.007 525.540
1256.691 586.776
1257.288 517.600
1257.986 599.675
1258.579 602.974
1259.280 604.956
1259.872 601.525
1260.415 519.159
1260.966 569.564
1261.567 516.312
1262.266 572.789
1262.874 503.982
1263.573 598.513
1264.169 512.673
1264.864 591.237
1265.460 611.705
1266.148 614.984
1266.733 566.810
1267.298 508.063
1267.858 570.431
1268.467 489.917
1269.191 596.587
1269.785 489.843
1270.494 601.372
1271.089 513.111
1271.782 579.259
1272.383 601.494
1273.076 596.555
1273.675 584.044
1274.231 496.251
1274.799 546.405
1275.614 522.448
1276.305 598.067
1276.915 493.621
1277.606 590.494
1278.219 516.348
1278.923 603.254
1279.523 592.164
1280.217 609.448
1280.806 583.473
1281.364 518.246
1281.917 568.577
1282.523 515.883
1283.223 584.044
1283.825 501.332
1284.532 565.650
1285.144 493.950
1285.833 568.547
1286.419 560.479
1287.103 551.503
1287.682 530.745
1288.222 460.686
1288.746 510.572
1289.461 420.102
1290.182 414.940
1290.849 407.307
1291.415 406.115
1292.072 471.601
1292.631 390.500
1293.288 450.019
1293.849 376.901
1294.499 435.244
1295.196 368.203
1295.892 354.674
1296.559 359.901
1297.111 362.097
1297.764 424.674
1298.317 357.918
1298.957 334.107
1299.788 336.536
1300.330 344.339
1300.982 400.923
1301.673 266.870
1302.362 326.016
1303.011 322.409
1303.843 312.296
1304.388 322.726
1305.223 252.843
1305.883 359.611
1306.564 233.595
1307.251 277.784
1307.895 290.054
1308.730 298.335
1309.311 366.816
1309.963 414.120
1310.510 357.456
1311.198 434.512
1311.912 388.901
1312.624 465.687
1313.171 437.971
1313.720 509.930
1314.336 479.079
1315.057 560.665
1315.667 515.453
1316.362 575.303
1316.970 518.135
1317.660 596.587
1318.256 585.854
1318.958 608.373
1319.548 595.060
1320.094 525.765
1320.644 562.114
1321.251 518.716
1321.935 605.180
1322.522 504.382
1323.233 605.460
1323.829 514.694
1324.529 602.047
1325.118 614.118
1325.829 604.458
1326.419 584.352
1326.977 524.213
1327.519 603.693
1328.105 508.922
1328.810 588.047
1329.406 524.219
1330.088 576.110
1330.693 513.836
1331.388 595.215
1331.981 602.746
1332.674 610.145
1333.264 589.920
1333.816 494.443
1334.376 589.873
1334.972 507.096
1335.671 596.619
1336.260 514.662
1336.952 591.681
1337.547 521.328
1338.237 601.328
1338.832 601.817
1339.522 609.778
1340.112 593.086
1340.660 510.296
1341.208 572.042
1341.789 477.173
1342.464 532.843
1343.034 452.800
1343.705 525.144
1344.271 442.789
1344.965 538.843
1345.563 563.701
1346.242 547.440
1346.832 546.888
1347.368 457.060
1347.897 508.811
1348.467 440.717
1349.135 487.515
1349.725 434.581
1350.403 486.986
1351.102 388.528
1351.808 378.305
1352.466 382.964
1353.031 400.499
1353.690 466.648
1354.253 407.499
1354.920 467.523
1355.493 409.845
1356.164 482.751
1356.755 451.647
1357.448 505.242
1358.033 457.040
1358.722 550.990
1359.298 551.603
1359.974 540.707
1360.560 541.294
1361.099 468.514
1361.658 545.606
1362.265 477.838
1362.968 581.887
1363.565 514.940
1364.260 572.735
1364.870 513.598
1365.590 562.199
1366.201 578.887
1366.921 608.276
1367.512 570.615
1368.081 506.639
1368.641 594.610
1369.239 482.507
1369.950 580.713
1370.554 519.115
1371.246 588.937
1371.854 485.429
1372.588 565.589
1373.200 596.984
1373.917 582.218
1374.526 569.503
1375.094 513.311
1375.651 587.721
1376.250 509.851
1376.951 594.540
1377.547 509.592
1378.242 577.479
1378.856 503.876
1379.559 601.328
1380.153 606.379
1380.842 588.320
1381.446 580.382
1382.004 519.335
1382.550 598.272
1383.155 495.521
1383.869 586.124
1384.475 508.575
1385.180 554.726
1385.805 506.482
1386.500 592.811
1387.094 602.659
1387.796 606.444
1388.387 579.373
1388.944 505.162
1389.502 576.507
1390.109 502.492
1390.807 591.390
1391.407 505.672
1392.103 577.766
1392.715 489.490
1393.434 589.325
1394.034 601.749
1394.724 599.797
1395.329 584.588
1395.894 501.312
1396.472 584.851
1397.069 488.231
1397.783 582.549
1398.387 506.637
1399.098 576.047
1399.702 512.419
1400.412 556.562
1401.030 580.131
1401.733 596.137
1402.331 583.043
1402.888 508.222
1403.444 584.691
1404.044 489.827
1404.757 587.873
1405.357 498.168
1406.074 581.204
1406.676 501.430
1407.398 567.741
1407.998 592.305
1408.707 577.075
1409.318 568.495
1409.882 496.025
1410.444 578.183
1411.049 508.435
1411.751 579.520
1412.357 489.159
1413.070 575.751
1413.676 512.648
1414.377 591.518
1414.974 600.631
1415.674 587.342
1416.279 577.226
1416.841 513.062
1417.394 581.591
1417.996 513.938
1418.691 586.375
1419.291 513.577
1419.980 584.237
1420.584 481.562
1421.312 586.375
1421.915 583.576
1422.616 584.692
1423.225 592.359
1423.778 509.213
1424.335 591.062
1424.933 492.923
1425.649 578.031
1426.254 502.266
1426.954 579.373
1427.558 513.938
1428.253 581.554
1428.857 595.376
1429.573 590.872
1430.178 582.517
1430.735 494.665
1431.305 591.390
1431.903 509.212
1432.597 589.477
1433.195 513.281
1433.892 581.349
1434.505 512.207
1435.209 587.367
1435.811 590.074
1436.518 598.729
1437.116 591.059
1437.672 514.747
1438.221 591.681
1438.819 506.730
1439.518 592.985
1440.109 525.106
1440.796 587.324
1441.394 517.827
1442.086 591.836
1442.692 595.645
1443.388 602.367
1443.984 592.828
1444.531 520.449
1445.075 595.013
1445.673 494.905
1446.379 583.987
1446.996 510.463
1447.716 550.390
1448.338 504.187
1449.045 591.481
1449.650 578.395
1450.362 588.908
1450.964 573.284
1451.530 510.451
1452.080 598.129
1452.682 513.474
1453.386 601.679
1453.975 514.762
1454.697 588.340
1455.302 499.722
1455.998 601.636
1456.588 585.218
1457.293 583.674
1457.907 591.813
1458.455 513.436
1459.004 596.831
1459.606 503.305
1460.315 582.469
1460.916 516.096
1461.618 583.044
1462.220 508.780
1462.917 595.840
1463.516 603.333
1464.207 581.409
1464.814 578.634
1465.371 507.871
1465.926 586.145
1466.525 518.975
1467.225 578.791
1467.830 509.666
1468.525 567.352
1469.139 497.343
1469.847 593.962
1470.454 588.707
1471.151 577.177
1471.764 578.191
1472.324 511.809
1472.877 585.993
1473.478 512.251
1474.183 571.205
1474.782 515.658
1475.477 583.353
1476.084 497.039
1476.796 578.872
1477.404 587.554
1478.112 595.665
1478.710 575.584
1479.277 521.884
1479.828 587.763
1480.425 523.322
1481.113 605.180
1481.699 522.664
1482.397 580.251
1482.991 522.293
1483.691 596.575
1484.285 601.525
1484.982 608.696
1485.572 591.527
1486.123 518.686
1486.676 596.326
1487.266 520.680
1487.963 593.327
1488.552 516.655
1489.244 595.816
1489.841 508.857
1490.558 546.708
1491.190 579.580
1491.905 604.927
1492.497 588.180
1493.048 480.353
1493.637 553.545
1494.244 501.549
1494.943 591.095
1495.541 513.782
1496.235 593.086
1496.826 514.715
1497.543 594.969
1498.135 605.164
1498.821 610.224
1499.411 599.753
1499.956 505.400
1500.516 575.331
1501.129 507.461
1501.837 585.466
1502.443 495.203
1503.159 555.255
1503.792 514.144
1504.508 600.892
1505.096 600.416
1505.777 566.916
1506.362 529.086
1506.889 433.642
1507.419 500.307
1508.124 409.392
1508.834 399.577
1509.495 374.783
1510.050 366.362
1510.719 457.307
1511.277 392.673
1511.945 452.673
1512.517 378.713
1513.187 439.702
1513.902 389.962
1514.611 380.793
1515.277 386.870
1515.843 389.500
1516.524 433.914
1517.076 375.341
1517.730 424.817
1518.299 377.049
1518.971 435.352
1519.669 375.877
1520.379 385.115
1521.061 394.587
1521.615 384.324
1522.308 470.001
1522.872 403.905
1523.533 451.024
1524.110 409.661
1524.792 473.782
1525.510 421.989
1526.237 419.139
1526.920 414.049
1527.495 493.134
1528.186 505.374
1528.765 510.608
1529.304 455.651
1529.849 519.643
1530.441 453.665
1531.124 547.733
1531.714 451.427
1532.416 542.953
1532.992 463.055
1533.672 527.078
1534.247 535.098
1534.922 532.428
1535.499 539.330
1536.033 468.048
1536.587 557.666
1537.175 501.468
1537.854 553.128
1538.429 463.788
1539.101 524.513
1539.691 477.995
1540.372 564.251
1540.967 566.586
1541.681 573.699
1542.263 557.705
1542.815 486.286
1543.349 536.000
1544.145 495.541
1544.831 563.136
1545.418 498.391
1546.111 549.425
1546.694 475.697
1547.377 563.216
1547.971 565.811
1548.661 601.139
1549.264 583.769
1549.826 504.412
1550.387 593.450
1550.976 496.732
1551.658 555.252
1552.236 464.424
1552.919 531.434
1553.502 458.770
1554.211 550.983
1554.790 553.364
1555.470 527.497
1556.058 521.956
1556.595 456.104
1557.124 520.559
1557.699 441.107
1558.366 505.828
1558.956 464.478
1559.653 516.998
1560.230 452.831
1560.911 519.282
1561.482 435.581
1562.147 491.799
1562.708 418.966
1563.372 491.283
1563.935 421.584
1564.591 485.995
1565.295 413.875
1565.997 388.301
1566.659 380.141
1567.212 372.491
1567.869 437.925
1568.422 371.880
1569.081 427.625
1569.629 366.360
1570.277 407.278
1570.976 371.964
1571.690 369.145
1572.345 361.194
1572.898 360.165
1573.540 414.451
1574.089 359.326
1574.749 411.003
1575.439 278.968
1576.132 340.236
1576.774 392.463
1577.335 357.851
1577.982 421.735
1578.679 349.361
1579.369 345.098
1580.014 328.663
1580.561 324.818
1581.399 252.019
1582.051 363.691
1582.748 254.597
1583.439 311.750
1584.079 301.646
1584.917 295.216
1585.457 302.500
1586.284 243.161
1586.931 356.345
1587.610 227.794
1588.296 280.337
1588.935 281.141
1589.758 278.934
1590.294 286.050
1591.121 218.692
1591.754 317.921
1592.441 221.581
1593.118 267.073
1593.741 254.887
1594.558 261.111
1595.076 271.008
1595.887 211.060
1596.502 298.808
1597.171 209.705
1597.840 268.118
1598.455 264.426
1599.273 253.818
1599.933 182.162
1600.736 156.317
1601.530 142.187
1602.325 129.589
1603.118 124.463
1603.933 136.347
1604.733 136.146
1605.530 143.752
1606.329 144.908
1607.127 146.502
1607.922 156.338
1608.720 145.459
1609.520 144.424
1610.319 156.336
1611.114 157.607
1611.908 157.218
1612.704 157.218
1613.494 158.085
1614.283 164.189
1615.088 164.345
1615.887 162.630
1616.690 166.439
1617.485 166.048
1618.285 180.744
1619.089 174.541
1619.890 173.760
1620.690 173.332
1621.489 166.919
1622.281 157.889
1623.089 170.534
1623.888 171.976
1624.698 149.970
1625.501 157.528
1626.295 164.412
1627.102 165.954
1627.895 156.733
1628.688 157.528
1629.483 163.806
1630.285 166.403
1631.085 166.656
1631.880 165.622
1632.675 165.524
1633.489 174.198
1634.285 162.648
1635.081 144.590
1635.883 142.161
1636.688 138.979
1637.500 134.855
1638.307 133.751
1639.118 139.201
1639.941 140.333
1640.752 141.293
1641.559 142.135
1642.368 143.631
1643.170 143.870
1643.971 149.719
1644.780 144.532
1645.583 144.014
1646.385 135.465
1647.187 134.788
1647.987 138.710
1648.792 140.649
1649.593 132.378
1650.393 141.604
1651.203 139.473
1652.007 135.221
1652.807 131.499
1653.609 126.687
1654.407 126.623
1655.209 129.457
1656.012 133.747
1656.823 134.408
1657.629 133.930
1658.433 134.968
1659.238 134.407
1660.042 123.950
1660.845 117.540
1661.647 126.083
1662.445 132.562
1663.258 134.674
1664.061 134.134
1664.866 128.776
1665.665 127.596
1666.463 142.565
1667.269 143.581
1668.073 143.796
1668.873 144.014
1669.672 149.627
1670.477 145.839
1671.279 155.993
1672.072 150.901
1672.874 142.501
1673.684 155.739
1674.483 146.007
1675.283 143.941
1676.084 133.276
1676.890 141.631
1677.701 143.439
1678.505 142.930
1679.311 134.671
1680.119 135.750
1680.923 133.411
1681.726 135.675
1682.532 133.209
1683.336 133.433
1684.144 140.853
1684.964 144.813
1685.773 145.468
1686.578 143.581
1687.385 138.639
1688.190 122.762
1688.987 107.820
1689.788 109.424
1690.584 117.842
1691.381 115.862
1692.177 109.078
1692.978 114.952
1693.780 116.415
1694.579 103.915
1695.384 82.808
1696.329 49.060
1697.456 51.818
1698.395 112.151
1699.180 111.983
1699.968 112.825
1700.759 114.606
1701.552 116.625
1702.336 111.479
1703.124 110.626
1703.934 118.910
1704.731 120.247
1705.530 129.206
1706.335 136.233
1707.136 136.710
1707.930 136.442
1708.734 137.319
1709.529 138.266
1710.324 147.729
1711.128 145.745
1711.935 148.892
1712.747 142.245
1713.563 145.337
1714.364 146.960
1715.167 165.462
1715.976 167.808
1716.780 172.438
1717.583 159.193
1718.392 151.997
1719.198 163.372
1720.012 161.463
1720.807 147.296
1721.609 144.494
1722.417 154.727
1723.208 150.391
1724.010 145.533
1724.809 157.528
1725.600 149.525
1726.404 146.933
1727.196 158.326
1727.990 157.397
1728.784 162.371
1729.582 145.218
1730.386 139.180
1731.190 137.365
1731.986 140.269
1732.791 136.850
1733.597 136.572
1734.394 135.265
1735.198 134.064
1736.007 138.703
1736.810 136.082
1737.617 143.652
1738.421 146.434
1739.228 165.161
1740.031 163.775
1740.828 166.720
1741.635 172.726
1742.446 181.170
1743.242 168.384
1744.057 189.083
1744.856 187.499
1745.661 186.164
1746.475 195.402
1747.282 196.178
1748.092 305.504
1748.750 205.570
1749.417 262.459
1750.020 255.605
1750.830 263.627
1751.345 254.568
1751.991 338.028
1752.346 337.089
1752.702 324.829
1753.055 311.630
1753.408 311.630
1753.761 309.658
1754.113 287.329
1754.460 274.415
1754.811 277.433
1755.156 271.677
1755.503 249.894
1755.846 247.101
1756.190 246.377
1756.535 236.829
1756.877 230.307
1757.219 226.079
1757.564 220.588
1757.903 219.347
1758.246 219.949
1758.587 221.247
1758.926 219.949
1759.267 228.048
1759.609 213.614
1759.945 194.002
1760.279 175.215
1760.610 181.818
1760.940 181.275
1761.271 167.179
1761.600 164.762
1761.933 167.692
1762.261 166.682
1762.593 172.185
1762.923 166.667
1763.253 166.184
1763.584 166.667
1763.914 166.667
1764.244 160.154
1764.575 140.233
1764.902 138.042
1765.228 135.385
1765.553 123.077
1765.878 141.953
1766.210 152.448
1766.538 151.515
1766.868 151.063
1767.199 151.981
1767.528 151.515
1767.858 151.063
1768.190 163.139
1768.520 141.072
1768.845 138.894
1769.169 136.179
1769.491 124.231
1769.813 121.490
1770.134 113.503
1770.471 130.385
1770.795 138.042
1771.120 138.042
1771.445 123.473
1771.771 123.100
1772.094 124.231
1772.416 123.858
1772.739 124.231
1773.064 123.123
1773.386 123.858
1773.715 133.407
1774.039 124.231
1774.362 123.462
1774.685 129.965
1775.009 138.042
1775.335 138.042
1775.661 135.385
1775.986 123.462
1776.310 123.089
1776.635 122.704
1776.961 123.077
1777.286 123.077
1777.612 122.704
1777.937 123.077
1778.262 123.077
1778.587 123.077
1778.917 136.497
1779.242 134.965
1779.569 137.622
1779.895 138.042
1780.221 135.385
1780.546 112.463
1780.865 110.069
1781.183 112.115
1781.501 81.438
1781.808 81.967
1782.113 81.967
1782.418 81.967
1782.723 81.703
1783.029 81.703
1783.336 87.626
1783.644 96.467
1783.954 81.703
1784.260 81.447
1784.567 90.587
1784.878 96.467
1785.188 84.400
1785.495 81.703
1785.802 81.174
1786.111 80.918
1786.418 80.918
1786.728 80.389
1787.039 81.438
1787.345 81.438
1787.652 81.174
1787.961 80.910
1788.270 80.398
1788.580 81.976
1788.886 81.182
1789.194 80.645
1789.504 77.375
1789.812 72.577
1790.116 82.240
1790.420 81.976
1790.725 82.240
1791.029 91.486
1791.335 98.043
1791.641 98.043
1791.947 82.240
1792.251 81.976
1792.556 82.240
1792.859 83.333
1793.160 91.759
1793.466 97.091
1793.774 98.043
1794.080 98.361
1794.385 98.043
1794.692 98.043
1794.997 97.419
1795.305 98.361
1795.610 106.410
1795.921 112.903
1796.231 112.198
1796.543 113.273
1796.852 107.086
1797.160 78.808
1797.463 66.011
1797.766 74.934
1798.075 81.729
1798.379 81.967
1798.684 81.967
1798.990 81.703
1799.295 81.438
1799.602 81.967
1799.907 83.484
1800.218 81.967
1800.524 81.703
1800.829 81.967
1801.134 81.438
1801.441 81.447
1801.748 81.703
1802.054 84.929
1802.360 97.409
1802.669 97.726
1802.976 97.102
1803.285 106.769
1803.594 112.903
1803.904 112.903
1804.214 112.545
1804.525 102.611
1804.836 97.726
1805.143 97.409
1805.454 96.804
1805.762 98.043
1806.068 97.726
1806.374 105.705
1806.687 112.545
1806.998 111.218
1807.313 112.903
1807.624 111.481
1807.938 112.545
1808.248 112.186
1808.561 124.219
1808.874 129.032
1809.185 128.213
1809.497 128.213
1809.808 132.294
1810.136 142.857
1810.451 142.857
1810.766 142.857
1811.082 156.295
1811.401 158.234
1811.717 157.738
1812.034 162.450
1812.354 172.421
1812.674 171.346
1812.995 172.421
1813.314 171.346
1813.635 171.875
1813.955 159.871
1814.273 158.234
1814.590 157.738
1814.910 149.013
1815.229 147.371
1815.563 102.898
1816.356 40.362
1817.477 40.018
1818.599 38.831
1819.676 35.967
1820.803 42.547
1821.925 40.267
1823.010 40.644
1824.125 42.224
1825.240 39.498
1826.320 40.728
1827.437 47.537
1828.560 49.562
1829.638 49.255
1830.619 109.267
1831.557 50.855
1832.684 49.306
1833.764 45.009
1834.887 51.006
1836.014 71.577
1836.961 118.423
1837.770 127.253
1838.572 127.026
1839.372 136.321
1840.164 125.359
1840.963 135.725
1841.759 133.412
1842.552 121.243
1843.348 129.013
1844.139 136.160
1844.939 140.534
1845.755 156.395
1846.552 158.906
1847.343 135.571
1848.139 82.681
1849.078 43.103
1850.203 46.096
1851.333 47.741
1852.408 49.426
1853.534 109.461
1854.331 114.735
1855.363 126.305
1856.160 128.002
1856.965 136.688
1857.760 136.482
1858.557 136.336
1859.359 135.900
1860.163 137.320
1860.962 134.818
1861.769 139.988
1862.580 144.961
1863.383 143.493
1864.187 142.281
1864.994 144.593
1865.793 158.853
1866.579 159.171
1867.374 158.773
1868.162 152.007
1868.961 140.317
1869.763 142.822
1870.564 130.073
1871.357 109.485
1872.163 133.003
1872.969 136.850
1873.763 133.466
1874.555 119.431
1875.349 118.775
1876.148 115.835
1876.961 133.768
1877.764 138.212
1878.570 143.796
1879.378 155.896
1880.172 157.554
1880.968 152.116
1881.777 173.720
1882.579 165.322
1883.379 153.850
1884.200 173.846
1885.000 173.188
1885.814 170.676
1886.620 181.431
1887.421 187.886
1888.236 181.431
1889.039 182.723
1889.836 168.791
1890.631 163.213
1891.427 155.472
1892.239 135.360
1893.045 143.221
1893.849 143.581
1894.651 143.941
1895.451 143.941
1896.255 144.041
1897.065 156.190
1897.862 156.421
1898.656 151.058
1899.455 135.405
1900.264 134.809
1901.064 139.953
1901.872 128.188
1902.667 121.255
1903.455 121.890
1904.247 135.327
1905.047 137.485
1905.844 145.750
1906.641 139.155
1907.438 137.048
1908.233 137.595
1909.028 137.841
1909.824 133.231
1910.630 132.715
1911.426 131.775
1912.226 129.162
1913.020 135.862
1913.822 136.289
1914.622 137.115
1915.418 137.525
1916.211 144.315
1917.013 164.197
1917.817 166.794
1918.607 157.745
1919.406 164.158
1920.194 146.567
1920.991 144.137
1921.788 141.681
1922.591 136.253
1923.394 136.166
1924.194 137.664
1924.998 137.203
1925.792 137.548
1926.590 142.165
1927.388 134.028
1928.194 137.039
1928.993 145.165
1929.799 145.459
1930.599 135.181
1931.408 145.315
1932.210 155.582
1933.015 135.486
1933.814 142.207
1934.627 149.051
1935.433 138.078
1936.231 134.183
1937.023 142.872
1937.825 144.518
1938.628 156.341
1939.430 158.720
1940.220 157.450
1941.013 151.237
1941.816 148.095
1942.607 144.663
1943.408 141.240
1944.214 152.641
1945.013 156.498
1945.807 147.751
1946.602 136.783
1947.400 144.882
1948.203 144.162
1949.007 155.413
1949.813 147.212
1950.618 141.602
1951.432 143.439
1952.235 156.060
1953.035 143.796
1953.840 148.885
1954.647 154.798
1955.452 156.421
1956.249 143.747
1957.054 143.510
1957.861 143.369
1958.665 141.630
1959.472 148.928
1960.278 145.696
1961.078 131.977
1961.877 124.915
1962.686 127.532
1963.483 127.213
1964.281 127.467
1965.079 128.163
1965.891 134.408
1966.697 142.425
1967.503 143.098
1968.307 137.095
1969.121 153.380
1969.929 155.969
1970.723 156.361
1971.521 164.061
1972.327 168.071
1973.138 181.196
1973.936 181.164
1974.737 186.001
1975.558 171.372
1976.366 174.456
1977.170 170.217
1977.975 169.872
1978.779 165.653
1979.577 165.403
1980.373 178.100
1981.188 164.875
1982.003 181.071
1982.803 180.524
1983.607 177.439
1984.409 176.050
1985.220 165.928
1986.024 160.909
1986.835 163.495
1987.644 160.780
1988.451 172.815
1989.253 171.419
1990.081 176.527
1990.882 172.105
1991.683 178.476
1992.497 180.888
1993.302 173.922
1994.107 171.556
1994.914 177.076
1995.733 164.641
1996.533 163.287
1997.338 152.497
1998.143 164.862
1998.941 163.409
1999.753 165.460
2000.566 160.661
2001.364 161.746
2002.172 163.886
2002.971 159.596
2003.769 141.443
2004.585 137.195
2005.400 149.924
2006.199 143.000
2007.007 142.456
2007.816 127.401
2008.618 126.170
2009.424 135.485
2010.225 133.159
2011.043 133.782
2011.856 141.542
2012.664 143.394
2013.472 133.331
2014.271 126.771
2015.068 134.529
2015.875 120.207
2016.682 117.797
2017.478 124.327
2018.291 132.101
2019.094 134.876
2019.893 123.705
2020.690 129.414
2021.502 135.803
2022.302 152.019
2023.111 151.905
2023.920 152.395
2024.728 146.981
2025.536 155.140
2026.344 163.977
2027.143 164.533
2027.942 162.790
2028.764 170.647
2029.566 164.070
2030.366 155.315
2031.166 155.315
2031.965 154.599
2032.769 162.892
2033.571 164.725
2034.370 164.533
2035.170 170.004
2035.991 175.624
2036.798 188.986
2037.600 200.346
2038.272 257.015
2038.887 194.668
2039.706 193.852
2040.518 193.785
2041.336 186.118
2042.145 197.027
2042.955 191.248
2043.755 189.176
2044.563 183.066
2045.372 189.931
2046.172 190.302
2046.978 236.854
2047.786 182.152
2048.608 194.671
2049.412 231.555
2050.091 197.412
2050.895 195.836
2051.697 197.029
2052.497 183.782
2053.309 188.603
2054.112 189.072
2054.923 180.216
2055.743 191.292
2056.544 180.874
2057.356 176.749
2058.159 171.526
2058.961 171.930
2059.764 171.704
2060.585 168.483
2061.382 165.322
2062.180 174.731
2062.987 159.995
2063.780 145.029
2064.578 136.150
2065.384 131.156
2066.207 155.541
2067.001 157.580
2067.794 143.430
2068.604 144.323
2069.408 141.200
2070.211 138.526
2071.020 143.390
2071.826 136.494
2072.630 135.269
2073.439 131.967
2074.247 128.360
2075.045 125.802
2075.846 127.488
2076.644 127.276
2077.443 127.950
2078.242 127.213
2079.040 127.532
2079.837 127.276
2080.636 127.852
2081.439 126.522
2082.243 112.265
2083.039 109.817
2083.837 51.449
2084.973 48.657
2086.070 78.472
2087.055 109.003
2087.855 74.794
2088.810 50.403
2089.948 77.130
2090.748 109.654
2091.553 109.143
2092.354 109.701
2093.165 108.572
2093.966 117.955
2094.773 121.676
2095.571 118.482
2096.365 122.241
2097.169 125.630
2097.976 125.571
2098.781 131.097
2099.588 134.541
2100.394 133.796
2101.211 135.981
2102.019 148.023
2102.831 142.859
2103.635 144.375
2104.440 142.787
2105.246 143.724
2106.052 139.746
2106.859 143.003
2107.662 142.596
2108.472 149.284
2109.276 156.214
2110.075 156.214
2110.874 155.910
2111.680 151.719
2112.489 142.456
2113.301 138.755
2114.106 132.217
2114.907 131.144
2115.713 129.053
2116.512 122.683
2117.316 120.482
2118.118 131.034
2118.926 134.743
2119.729 134.945
2120.529 135.405
2121.336 138.255
2122.150 136.574
2123.168 143.002
2123.971 139.834
2124.777 139.514
2125.589 148.385
2126.402 151.601
2127.207 159.008
2128.012 164.154
2128.817 163.448
2129.632 164.049
2130.452 178.510
2131.266 181.123
2132.072 191.593
2132.880 184.066
2133.689 188.071
2134.508 188.351
2135.311 196.460
2136.118 180.878
2136.921 166.793
2137.728 160.698
2138.529 159.651
2139.339 156.038
2140.139 155.584
2140.944 154.238
2141.751 164.192
2142.543 165.403
2143.342 164.696
2144.139 164.740
2144.949 156.626
2145.750 156.061
2146.558 163.746
2147.368 171.583
2148.171 169.872
2148.983 174.653
2149.786 176.311
2150.592 179.442
2151.401 174.113
2152.200 175.356
2153.015 173.825
2153.815 183.443
2154.632 185.952
2155.438 183.421
2156.244 167.367
2157.036 169.335
2157.850 171.393
2158.645 165.585
2159.460 167.199
2160.255 150.915
2161.058 155.869
2161.863 159.584
2162.688 161.762
2163.488 175.459
2164.304 180.172
2165.102 179.400
2165.919 176.118
2166.727 168.863
2167.535 158.881
2168.331 167.644
2169.133 162.961
2169.939 153.449
2170.730 161.555
2171.536 165.217
2172.343 168.265
2173.143 173.314
2173.936 172.700
2174.735 171.138
2175.541 182.676
2176.353 186.406
2177.158 188.358
2177.971 182.103
2178.774 193.415
2179.597 186.700
2180.393 250.866
2181.212 205.460
2181.825 303.392
2182.499 211.375
2183.159 258.692
2183.787 200.033
2184.609 196.514
2185.424 192.703
2186.234 189.805
2187.037 186.469
2187.854 197.069
2188.664 299.453
2189.331 206.084
2189.992 197.832
2190.804 192.026
2191.613 190.028
2192.421 190.523
2193.231 195.902
2194.032 193.054
2194.852 192.197
2195.662 191.243
2196.469 167.935
2197.271 159.491
2198.069 168.513
2198.881 172.002
2199.683 168.356
2200.483 155.575
2201.279 149.849
2202.093 138.404
2202.906 151.601
2203.727 155.005
2204.527 149.207
2205.342 173.731
2206.160 189.014
2206.959 187.737
2207.759 184.024
2208.555 172.135
2209.377 185.453
2210.184 191.361
2210.979 186.246
2211.794 175.736
2212.611 175.206
2213.403 166.739
2214.196 169.038
2215.015 187.901
2215.830 252.242
2216.454 253.357
2217.288 287.834
2217.832 313.263
2218.666 256.783
2219.311 376.826
2219.993 254.280
2220.685 343.123
2221.339 417.123
2221.889 355.640
2222.535 419.826
2223.091 375.110
2223.733 413.802
2224.434 369.014
2225.140 360.345
2225.799 365.758
2226.359 375.167
2227.036 460.458
2227.589 388.772
2228.245 445.019
2228.796 364.477
2229.443 410.550
2230.140 370.658
2230.863 358.213
2231.511 356.083
2232.077 350.310
2232.758 465.852
2233.315 400.196
2233.968 440.617
2234.520 367.013
2235.174 430.336
2235.884 392.810
2236.594 395.508
2237.265 401.308
2237.842 388.769
2238.508 468.166
2239.071 407.569
2239.737 451.800
2240.316 412.837
2240.973 458.539
2241.683 382.393
2242.382 356.465
2243.028 335.404
2243.586 353.808
2244.236 425.087
2244.786 344.492
2245.436 402.630
2246.135 355.649
2246.845 352.337
2247.506 337.002
2248.063 351.693
2248.705 397.325
2249.394 270.203
2250.090 347.357
2250.750 433.036
2251.299 359.392
2251.950 419.817
2252.496 354.412
2253.151 338.896
2253.994 343.037
2254.551 359.113
2255.211 437.429
2255.771 377.845
2256.429 441.226
2256.986 373.098
2257.643 426.872
2258.340 350.918
2259.032 272.046
2259.682 404.181
2260.228 331.664
2261.059 261.195
2261.716 374.914
2262.405 239.759
2263.090 282.394
2263.730 267.736
2264.555 264.914
2265.081 272.125
2265.884 198.395
2266.686 179.498
2267.486 186.710
2268.289 186.705
2269.093 189.933
2269.894 190.626
2270.697 174.152
2271.498 165.566
2272.295 168.665
2273.105 173.444
2273.907 165.514
2274.702 156.215
2275.506 163.938
2276.309 161.903
2277.098 159.146
2277.903 162.288
2278.700 155.985
2279.502 156.291
2280.300 160.052
2281.104 165.566
2281.901 165.241
2282.702 162.767
2283.513 172.137
2284.334 187.444
2285.151 191.256
2285.971 189.800
2286.779 176.172
2287.585 169.058
2288.401 167.800
2289.211 167.562
2290.021 170.727
2290.824 171.413
2291.633 180.367
2292.454 189.196
2293.274 189.431
2294.081 187.137
2294.896 195.993
2295.519 257.261
2296.336 257.470
2296.856 264.036
2297.677 211.615
2298.295 312.939
2298.961 212.086
2299.646 254.686
2300.274 265.548
2301.106 273.620
2301.649 298.522
2302.491 246.222
2303.128 336.970
2303.811 227.851
2304.500 286.070
2305.151 291.447
2305.975 287.641
2306.514 307.489
2307.340 246.102
2307.979 363.899
2308.662 244.252
2309.347 305.044
2309.990 281.907
2310.851 313.233
2311.396 329.670
2312.243 270.064
2312.897 385.080
2313.588 256.753
2314.287 324.388
2314.940 328.190
2315.784 309.420
2316.334 305.385
2317.167 243.388
2317.804 344.314
2318.493 233.741
2319.184 287.855
2319.823 289.866
2320.657 302.710
2321.209 321.218
2322.048 250.153
2322.699 376.793
2323.388 255.733
2324.089 324.262
2324.738 300.105
2325.592 313.246
2326.138 330.599
2326.988 264.153
2327.634 380.364
2328.328 257.119
2329.028 315.179
2329.679 304.411
2330.536 311.553
2331.081 315.374
2331.919 241.001
2332.569 332.139
2333.252 236.400
2333.933 295.997
2334.575 285.153
2335.400 290.420
2335.942 307.114
2336.771 236.953
2337.416 355.037
2338.103 255.761
2338.801 318.581
2339.443 308.042
2340.280 297.054
2340.816 304.259
2341.661 248.210
2342.303 346.473
2342.999 241.076
2343.688 294.889
2344.330 289.359
2345.159 294.555
2345.694 288.006
2346.521 214.292
2347.167 322.651
2347.853 229.252
2348.535 282.993
2349.163 265.411
2349.977 262.696
2350.493 270.390
2351.302 210.740
2351.935 323.981
2352.610 221.469
2353.294 282.382
2353.925 281.874
2354.758 290.531
2355.292 296.090
2356.117 226.622
2356.762 345.965
2357.447 235.914
2358.141 296.521
2358.784 295.463
2359.624 300.389
2360.174 314.970
2361.008 251.736
2361.669 385.120
2362.362 263.172
2363.063 328.706
2363.705 320.432
2364.557 308.216
2365.103 315.263
2365.960 260.508
2366.615 386.058
2367.314 270.626
2368.007 328.082
2368.648 327.092
2369.484 322.172
2370.026 322.858
2370.861 258.209
2371.503 384.955
2372.196 267.009
2372.884 330.344
2373.533 328.845
2374.366 335.662
2374.908 337.031
2375.734 266.403
2376.382 394.618
2377.071 275.351
2377.763 338.303
2378.417 406.335
2378.961 346.308
2379.612 403.939
2380.161 347.337
2380.810 405.269
2381.505 348.237
2382.200 337.590
2382.857 344.642
2383.403 351.403
2384.048 404.278
2384.593 345.886
2385.237 338.393
2386.079 331.536
2386.641 344.544
2387.288 384.153
2387.981 270.572
2388.686 341.755
2389.332 387.420
2390.028 271.755
2390.724 328.589
2391.366 324.472
2392.208 330.122
2392.756 331.406
2393.409 338.391
2394.247 331.373
2394.795 333.554
2395.632 264.534
2396.283 390.533
2396.977 263.560
2397.671 317.781
2398.338 318.632
2399.187 322.009
2399.744 339.932
2400.587 266.064
2401.233 388.155
2401.928 263.635
2402.629 325.759
2403.277 316.625
2404.127 320.399
2404.676 323.506
2405.514 250.177
2406.160 356.395
2406.850 239.374
2407.548 298.427
2408.188 280.497
2409.016 263.307
2409.554 267.317
2410.376 209.592
2411.025 321.636
2411.703 226.484
2412.400 286.942
2413.050 267.513
2413.901 287.235
2414.438 300.605
2415.271 225.024
2415.931 357.144
2416.618 244.544
2417.319 298.551
2417.958 291.116
2418.803 296.349
2419.342 308.877
2420.184 246.954
2420.841 361.421
2421.528 242.706
2422.217 282.467
2422.854 254.931
2423.694 271.212
2424.227 276.564
2425.053 220.096
2425.691 329.484
2426.379 226.674
2427.074 279.028
2427.715 281.101
2428.557 278.232
2429.094 275.927
2429.929 224.111
2430.570 332.839
2431.256 221.495
2431.947 287.719
2432.593 281.962
2433.438 304.516
2433.982 311.575
2434.818 256.501
2435.468 379.255
2436.166 254.043
2436.863 314.097
2437.505 308.183
2438.347 317.238
2438.894 311.188
2439.717 229.948
2440.364 343.393
2441.051 236.462
2441.740 299.807
2442.380 291.149
2443.219 296.754
2443.760 303.155
2444.600 238.024
2445.242 345.755
2445.932 250.248
2446.621 313.340
2447.265 304.228
2448.107 299.013
2448.650 315.572
2449.478 245.398
2450.127 354.012
2450.817 236.056
2451.510 295.064
2452.147 274.559
2452.985 276.196
2453.519 286.705
2454.357 226.138
2455.003 324.933
2455.691 230.983
2456.403 282.631
2457.046 267.043
2457.884 269.084
2458.419 264.056
2459.240 205.825
2459.867 307.352
2460.554 212.160
2461.239 255.739
2461.865 248.474
2462.685 193.580
2463.515 230.687
2464.057 206.172
2464.867 247.384
2465.691 198.348
2466.491 185.102
2467.287 188.379
2468.107 196.361
2468.914 195.711
2469.548 310.594
2470.215 217.435
2470.911 272.697
2471.561 271.859
2472.389 268.517
2472.922 267.654
2473.749 204.709
2474.396 307.311
2475.069 210.971
2475.743 266.013
2476.370 258.050
2477.207 272.779
2477.736 286.074
2478.565 226.984
2479.199 330.875
2479.888 223.682
2480.566 275.712
2481.199 266.196
2482.031 264.059
2482.551 267.639
2483.375 210.071
2484.028 334.429
2484.715 236.866
2485.407 285.021
2486.055 302.290
2486.893 304.961
2487.435 314.199
2488.265 252.206
2488.913 382.483
2489.626 270.205
2490.328 338.672
2490.990 420.922
2491.540 348.168
2492.193 333.759
2493.025 325.671
2493.576 330.970
2494.410 262.325
2495.091 411.672
2495.655 368.532
2496.307 407.909
2496.868 353.100
2497.707 256.251
2498.363 381.119
2499.065 272.109
2499.762 338.307
2500.423 392.772
2501.111 264.584
2501.812 337.806
2502.458 327.781
2503.304 335.819
2503.865 351.778
2504.511 406.657
2505.067 359.070
2505.715 410.439
2506.275 368.182
2506.943 425.903
2507.639 365.908
2508.332 355.747
2508.985 368.081
2509.538 356.216
2510.202 407.979
2510.750 347.957
2511.401 410.262
2511.947 357.501
2512.598 341.226
2513.445 356.835
2513.987 359.135
2514.643 430.403
2515.194 366.090
2515.841 406.527
2516.393 353.633
2517.056 353.883
2517.893 332.894
2518.440 347.686
2519.076 326.364
2519.923 327.343
2520.464 331.582
2521.309 272.011
2521.957 386.122
2522.644 245.450
2523.327 300.057
2523.967 297.325
2524.808 296.147
2525.346 293.673
2526.180 229.550
2526.833 338.163
2527.513 225.342
2528.197 280.829
2528.828 275.327
2529.661 285.957
2530.194 276.083
2531.016 211.472
2531.641 290.984
2532.312 214.002
2532.994 266.593
2533.620 266.355
2534.430 256.298
2534.969 275.530
2535.804 210.529
2536.439 315.319
2537.104 202.745
2537.782 269.926
2538.413 263.012
2539.242 269.159
2539.768 206.048
2540.572 196.721
2541.386 187.244
2542.185 172.132
2542.993 162.206
2543.795 161.940
2544.600 170.572
2545.393 177.308
2546.198 181.257
2546.999 189.006
2547.822 191.927
2548.631 245.831
2549.251 258.044
2550.057 259.155
2550.586 280.762
2551.411 223.844
2552.042 335.222
2552.720 236.140
2553.409 285.262
2554.039 279.094
2554.880 293.206
2555.418 314.473
2556.242 226.833
2556.889 346.293
2557.570 229.057
2558.250 272.971
2558.873 266.202
2559.695 268.018
2560.208 209.004
2561.012 256.375
2561.816 204.150
2562.440 306.713
2563.111 207.430
2563.768 256.329
2564.581 197.357
2565.201 191.302
2566.002 191.820
2566.813 307.577
2567.474 207.992
2568.145 263.433
2568.774 265.613
2569.608 263.308
2570.147 270.136
2570.973 220.494
2571.616 338.819
2572.298 226.399
2572.987 284.864
2573.620 267.159
2574.445 266.976
2574.974 269.953
2575.789 211.445
2576.407 261.937
2577.220 254.612
2577.732 262.138
2578.531 197.704
2579.151 246.700
2579.971 245.471
2580.636 206.254
2581.306 269.342
2581.935 278.635
2582.775 280.604
2583.311 302.979
2584.151 240.515
2584.794 336.970
2585.474 229.906
2586.153 286.740
2586.793 264.857
2587.629 258.131
2588.163 278.813
2588.988 215.707
2589.631 329.500
2590.312 228.638
2590.994 279.917
2591.632 251.351
2592.678 253.873
2593.335 201.600
2594.008 266.941
2594.634 255.414
2595.460 261.330
2595.979 262.781
2596.792 201.263
2597.416 254.619
2598.253 271.048
2598.785 279.495
2599.609 219.688
2600.245 315.109
2600.932 221.022
2601.612 283.210
2602.258 287.497
2603.091 287.566
2603.639 308.330
2604.468 242.803
2605.112 351.823
2605.793 238.300
2606.475 285.585
2607.109 280.961
2607.940 292.136
2608.474 307.383
2609.325 244.287
2609.961 352.863
2610.644 232.269
2611.340 290.108
2612.038 282.963
2612.879 286.690
2613.411 278.658
2614.235 212.304
2614.876 335.222
2615.556 221.619
2616.236 257.239
2616.879 271.475
2617.707 271.694
2618.236 281.321
2619.056 219.886
2619.705 327.300
2620.378 218.188
2621.055 264.439
2621.678 260.126
2622.493 196.132
2623.288 191.119
2624.088 191.173
2624.884 187.997
2625.680 175.790
2626.481 174.567
2627.277 168.071
2628.078 165.025
2628.876 152.391
2629.681 172.580
2630.479 167.640
2631.271 165.346
2632.083 182.891
2632.883 183.888
2633.686 191.119
2634.497 194.110
2635.304 193.063
2636.115 188.976
2636.916 178.736
2637.743 194.166
2638.543 187.382
2639.354 194.492
2640.149 186.458
2640.960 198.107
2641.762 188.652
2642.593 188.078
2643.405 194.357
2644.202 190.928
2645.005 238.410
2645.674 215.469
2646.337 265.281
2646.951 264.988
2647.778 265.309
2648.314 287.650
2649.144 234.626
2649.781 346.925
2650.459 228.792
2651.139 285.425
2651.777 277.772
2652.598 264.578
2653.125 271.308
2653.947 211.281
2654.587 324.390
2655.263 214.952
2655.935 259.829
2656.540 200.115
2657.350 294.961
2658.021 207.706
2658.680 259.331
2659.298 252.108
2660.105 251.503
2660.624 270.114
2661.435 214.074
2662.061 315.583
2662.724 196.664
2663.390 267.685
2664.205 213.655
2664.841 327.976
2665.523 229.870
2666.207 286.039
2666.845 291.005
2667.684 301.480
2668.217 307.743
2669.045 249.280
2669.697 372.536
2670.392 259.000
2671.077 301.498
2671.703 286.082
2672.540 312.748
2673.072 311.221
2673.901 252.451
2674.544 359.259
2675.230 258.491
2675.918 308.078
2676.553 297.474
2677.386 300.291
2677.919 312.803
2678.745 247.273
2679.381 366.021
2680.066 247.701
2680.752 312.677
2681.384 306.705
2682.216 286.875
2682.748 299.856
2683.582 247.223
2684.212 354.412
2684.901 252.348
2685.578 304.264
2686.215 293.986
2687.036 288.420
2687.561 272.987
2688.365 212.227
2688.988 319.561
2689.656 213.149
2690.321 262.694
2690.942 262.980
2691.755 261.346
2692.287 259.921
2692.931 345.594
2693.284 352.113
2693.638 328.571
2693.988 315.181
2694.335 313.012
2694.683 317.128
2695.032 316.108
2695.380 320.408
2695.737 332.470
2696.095 339.960
2696.448 340.926
2696.800 340.926
2697.151 339.960
2697.505 340.833
2697.861 333.308
2698.213 327.646
2698.565 307.670
2698.914 297.651
2699.268 309.658
2699.620 308.556
2699.970 295.114
2700.319 295.138
2700.667 302.609
2701.014 301.739
2701.362 304.581
2701.711 322.938
2702.065 328.612
2702.418 324.869
2702.771 311.975
2703.127 311.429
2703.477 322.963
2703.833 325.911
2704.187 315.332
2704.538 317.264
2704.892 293.400
2705.242 293.465
2705.593 302.609
2705.940 297.208
2706.290 285.738
2706.640 280.000
2706.989 274.576
2707.334 241.793
2707.692 249.275
2708.032 207.734
2708.363 189.824
2708.695 172.727
2709.024 178.758
2709.355 181.275
2709.687 169.620
2710.015 155.478
2710.344 159.487
2710.669 153.380
2710.995 152.914
2711.322 161.538
2711.650 168.132
2711.986 169.653
2712.315 167.195
2712.642 167.179
2712.972 172.185
2713.303 179.694
2713.636 181.835
2713.968 180.190
2714.301 184.261
2714.633 168.189
2714.970 181.275
2715.301 181.275
2715.632 181.818
2715.963 181.275
2716.293 181.818
2716.623 181.275
2716.954 169.697
2717.284 166.667
2717.614 155.944
2717.942 169.609
2718.277 179.647
2718.612 179.061
2718.960 188.381
2719.288 181.835
2719.619 172.697
2719.947 169.231
2720.272 169.231
2720.598 168.718
2720.923 168.220
2721.251 176.287
2721.587 192.016
2721.919 186.527
2722.245 182.937
2722.573 168.205
2722.901 166.682
2723.229 168.734
2723.556 176.240
2723.887 196.382
2724.217 199.980
2724.570 198.146
2724.902 181.818
2725.232 165.128
2725.558 161.041
2725.887 139.327
2726.210 138.042
2726.536 140.620
2726.864 153.380
2727.190 175.758
2727.520 171.235
2727.847 165.128
2728.173 144.615
2728.499 157.092
2728.830 169.154
2729.162 181.275
2729.492 181.275
2729.823 169.712
2730.153 177.718
2730.486 168.657
2730.817 167.179
2731.146 169.667
2731.476 181.818
2731.806 180.206
2732.139 166.667
2732.469 176.633
2732.801 173.335
2733.124 172.421
2733.443 171.875
2733.763 169.792
2734.095 183.485
2734.420 185.192
2734.744 183.269
2735.066 171.346
2735.387 168.750
2735.707 156.746
2736.026 155.769
2736.349 152.976
2736.666 154.563
2736.984 156.250
2737.304 156.746
2737.622 156.265
2737.943 156.250
2738.263 156.746
2738.582 156.746
2738.901 155.799
2739.222 156.250
2739.542 152.996
2739.878 165.592
2740.197 157.242
2740.515 155.769
2740.836 165.096
2741.161 181.868
2741.488 184.615
2741.813 184.615
2742.138 175.401
2742.462 175.913
2742.786 171.875
2743.107 169.760
2743.430 173.365
2743.754 192.634
2744.081 198.788
2744.408 187.133
2744.734 182.685
2745.068 184.615
2745.393 184.615
2745.718 184.615
2746.043 172.853
2746.368 168.718
2746.692 169.760
2747.017 169.231
2747.342 170.166
2747.671 153.395
2747.997 155.288
2748.318 154.341
2748.659 162.545
2748.984 171.748
2749.310 175.385
2749.635 167.708
2749.963 168.718
2750.289 180.270
2750.622 197.576
2750.952 196.970
2751.283 188.410
2751.610 187.586
2751.949 204.875
2752.279 207.273
2752.607 197.576
2752.936 197.576
2753.266 216.870
2753.598 216.825
2753.929 212.121
2754.260 211.488
2754.591 222.603
2754.928 234.416
2755.265 238.806
2755.601 225.257
2755.932 212.121
2756.263 201.774
2756.616 204.839
2756.948 210.328
2757.298 223.881
2757.633 223.881
2757.967 212.121
2758.298 210.855
2758.630 210.222
2758.963 212.548
2759.297 196.276
2759.838 158.595
2760.640 149.769
2761.440 151.097
2762.253 159.933
2763.058 167.793
2763.869 171.032
2764.684 179.317
2765.480 172.874
2766.278 172.471
2767.106 251.153
2767.932 192.022
2768.558 253.217
2769.366 245.784
2770.031 211.448
2770.702 260.627
2771.503 192.411
2772.143 242.989
2772.962 248.209
2773.489 260.266
2774.296 189.346
2774.942 313.592
2775.618 214.144
2776.287 266.094
2776.902 263.053
2777.711 194.630
2778.512 173.966
2779.326 178.995
2780.127 179.987
2780.926 177.457
2781.742 187.245
2782.545 184.953
2783.353 185.398
2784.165 238.592
2784.692 255.842
2785.504 202.426
2786.136 313.278
2786.804 214.053
2787.480 267.232
2788.108 263.145
2788.907 192.261
2789.724 194.283
2790.524 194.363
2791.330 199.096
2792.142 252.664
2792.796 192.390
2793.472 255.955
2794.284 198.635
2795.085 193.749
2795.896 190.513
2796.699 191.339
2797.504 203.608
2798.118 259.346
2798.915 259.441
2799.433 208.417
2800.243 253.493
2800.854 269.543
2801.668 267.987
2802.197 279.694
2803.017 216.719
2803.629 313.126
2804.303 218.560
2804.975 271.632
2805.583 259.201
2806.417 275.004
2806.946 298.683
2807.774 247.245
2808.407 373.639
2809.087 247.436
2809.772 302.512
2810.413 300.463
2811.251 286.584
2811.775 277.514
2812.585 218.484
2813.233 344.749
2813.907 224.277
2814.588 292.219
2815.232 295.968
2816.072 299.115
2816.608 299.074
2817.431 234.932
2818.063 325.718
2818.746 230.107
2819.433 287.996
2820.073 290.969
2820.904 291.443
2821.438 308.475
2822.264 236.519
2822.903 341.029
2823.579 232.816
2824.271 289.051
2824.909 288.370
2825.736 277.321
2826.266 276.481
2827.085 209.363
2827.737 314.764
2828.411 220.795
2829.098 281.799
2829.730 289.032
2830.569 299.263
2831.104 300.123
2831.937 233.574
2832.580 332.202
2833.259 217.142
2833.925 251.156
2834.747 195.700
2835.365 190.980
2836.175 243.023
2836.996 262.388
2837.512 263.185
2838.320 203.143
2838.948 290.266
2839.609 213.776
2840.272 255.834
2840.904 250.245
2841.718 245.082
2842.242 200.761
2843.056 253.249
2843.677 261.438
2844.497 253.445
2845.023 267.164
2845.832 212.090
2846.458 314.689
2847.134 216.480
2847.817 269.080
2848.450 259.174
2849.291 270.862
2849.824 270.769
2850.642 195.772
2851.280 314.782
2851.966 213.303
2852.647 268.711
2853.271 258.335
2854.108 268.455
2854.649 266.934
2855.485 220.106
2856.120 308.070
2856.805 214.252
2857.472 266.519
2858.101 204.642
2858.905 238.796
2859.722 249.307
2860.391 191.851
2861.206 203.215
2861.877 257.679
2862.495 243.181
2863.331 257.538
2863.858 274.677
2864.685 219.853
2865.316 325.481
2865.996 227.752
2866.682 285.466
2867.314 276.533
2868.151 287.000
2868.689 295.937
2869.517 244.045
2870.159 344.575
2870.847 228.178
2871.533 274.994
2872.178 278.278
2873.010 279.875
2873.551 289.604
2874.381 231.802
2875.021 341.964
2875.710 233.352
2876.402 289.975
2877.055 297.639
2877.885 263.631
2878.421 270.478
2879.240 203.368
2879.888 307.335
2880.569 214.909
2881.245 262.999
2882.053 191.951
2882.678 248.069
2883.495 193.000
2884.310 195.586
2885.117 190.238
2885.926 181.533
2886.729 172.211
2887.763 170.564
2888.590 189.130
2889.407 192.310
2890.215 182.023
2891.025 188.603
2891.835 184.145
2892.635 166.495
2893.441 162.228
2894.246 170.358
2895.060 189.756
2895.870 242.930
2896.534 196.443
2897.209 190.830
2898.023 194.599
2898.838 243.787
2899.467 245.991
2900.286 259.664
2900.828 258.619
2901.650 210.549
2902.288 320.231
2902.964 212.502
2903.639 258.097
2904.270 249.877
2905.111 268.823
2905.637 265.780
2906.480 209.933
2907.136 320.575
2907.825 228.670
2908.509 274.518
2909.154 277.510
2909.985 277.313
2910.522 295.020
2911.347 238.922
2911.998 364.033
2912.684 244.842
2913.367 305.695
2914.010 306.658
2914.846 303.417
2915.396 324.225
2916.231 323.204
2916.897 353.440
2917.454 353.185
2918.117 430.890
2918.681 405.906
2919.361 471.953
2919.921 408.008
2920.584 466.149
2921.313 428.777
2922.046 414.811
2922.714 496.338
2923.292 486.051
2923.841 437.077
2924.383 500.097
2925.098 413.703
2925.817 482.419
2926.371 431.883
2926.931 527.793
2927.522 477.015
2928.204 513.286
2928.803 469.497
2929.518 555.627
2930.117 483.920
2930.832 561.389
2931.450 564.864
2932.174 589.849
2932.767 577.787
2933.319 495.159
2933.878 580.478
2934.474 501.454
2935.178 583.416
2935.780 498.353
2936.499 581.204
2937.106 496.270
2937.801 579.164
2938.402 582.710
2939.106 574.885
2939.693 548.372
2940.238 490.427
2940.791 582.823
2941.387 503.999
2942.073 571.205
2942.668 486.932
2943.347 558.389
2943.928 480.691
2944.593 544.121
2945.170 532.739
2945.837 550.883
2946.406 520.681
2946.943 476.039
2947.473 526.908
2948.035 451.033
2948.704 516.988
2949.278 448.202
2949.957 517.034
2950.532 450.501
2951.190 500.791
2951.747 423.700
2952.412 481.787
2953.115 425.176
2953.817 413.685
2954.485 400.564
2955.038 393.675
2955.693 445.019
2956.240 372.971
2956.903 430.580
2957.448 361.617
2958.090 410.462
2958.791 361.406
2959.481 355.344
2960.128 359.725
2960.669 353.178
2961.309 387.625
2961.996 256.644
2962.685 308.762
2963.316 293.047
2964.162 306.660
2964.709 321.923
2965.535 249.573
2966.171 347.008
2966.850 221.579
2967.533 265.074
2968.153 263.899
2968.976 264.633
2969.503 272.118
2970.324 210.745
2970.945 255.853
2971.756 197.989
2972.562 260.759
2973.085 271.208
2973.891 214.548
2974.524 314.446
2975.199 218.065
2975.887 279.839
2976.533 275.189
2977.344 261.253
2977.852 263.948
2978.664 194.024
2979.462 190.559
2980.252 196.000
2981.053 194.645
2981.857 192.300
2982.663 199.992
2983.273 259.063
2984.074 257.782
2984.584 262.858
2985.385 201.950
2986.022 320.766
2986.685 222.059
2987.369 288.767
2988.005 288.292
2988.836 292.318
2989.370 309.586
2990.195 235.231
2990.831 347.934
2991.514 251.923
2992.203 325.112
2992.854 322.296
2993.704 332.830
2994.251 352.589
2994.897 398.297
2995.449 365.245
2996.102 422.437
2996.793 365.800
2997.489 364.241
2998.144 363.864
2998.704 365.580
2999.362 403.853
3000.047 261.858
3000.741 325.358
3001.390 322.977
3002.225 324.502
3002.768 331.566
3003.614 265.786
3004.269 396.259
3004.816 359.623
3005.460 351.947
3006.295 345.315
3006.845 339.872
3007.481 319.225
3008.325 333.886
3008.878 353.108
3009.520 411.179
3010.059 344.802
3010.884 343.759
3011.529 336.103
3012.068 333.058
3012.910 250.064
3013.548 370.880
3014.236 258.235
3014.934 330.732
3015.578 328.933
3016.414 336.418
3016.955 353.414
3017.606 347.769
3018.438 329.164
3018.988 359.533
3019.645 430.627
3020.198 382.379
3020.852 440.158
3021.546 351.546
3022.241 348.064
3022.880 349.645
3023.432 359.053
3024.083 418.383
3024.630 364.073
3025.285 426.112
3025.831 353.910
3026.469 409.365
3027.159 365.171
3027.859 361.880
3028.512 352.660
3029.066 356.436
3029.713 404.157
3030.402 266.827
3031.088 333.040
3031.733 328.663
3032.572 322.651
3033.118 328.379
3033.950 247.684
3034.592 359.389
3035.289 260.129
3035.984 310.936
3036.632 310.636
3037.465 310.116
3038.017 323.351
3038.852 249.712
3039.487 358.817
3040.169 255.488
3040.862 317.866
3041.509 318.433
3042.369 331.832
3042.918 344.934
3043.568 340.316
3044.409 321.232
3044.953 322.276
3045.782 248.062
3046.438 386.122
3047.130 257.134
3047.829 310.386
3048.478 301.490
3049.317 313.602
3049.862 335.768
3050.709 259.389
3051.371 386.408
3052.068 258.189
3052.756 313.165
3053.407 285.012
3054.248 272.326
3054.782 266.484
3055.610 213.091
3056.242 305.976
3056.930 222.836
3057.606 276.086
3058.241 264.347
3059.073 274.564
3059.600 275.351
3060.420 205.637
3061.057 308.018
3061.724 210.253
3062.413 259.916
3063.050 263.612
3063.883 263.467
3064.399 268.316
3065.225 210.626
3065.858 312.975
3066.540 215.053
3067.216 266.917
3067.851 262.600
3068.669 259.374
3069.184 256.433
3070.004 198.071
3070.628 195.034
3071.448 309.455
3072.125 205.354
3072.799 260.790
3073.429 264.397
3074.258 266.577
3074.802 288.703
3075.624 221.416
3076.257 313.667
3076.935 213.651
3077.615 271.777
3078.258 274.271
3079.087 276.185
3079.622 281.082
3080.441 223.656
3081.081 323.164
3081.758 214.899
3082.436 270.579
3083.085 277.601
3083.919 280.781
3084.458 292.795
3085.299 222.514
3085.930 326.271
3086.614 227.604
3087.296 288.269
3087.935 293.855
3088.772 285.827
3089.314 307.743
3090.137 242.254
3090.796 368.984
3091.482 244.991
3092.178 309.308
3092.828 296.351
3093.668 307.493
3094.216 302.117
3095.052 245.738
3095.695 355.210
3096.378 235.525
3097.066 290.290
3097.711 286.705
3098.539 282.944
3099.099 316.438
3099.944 246.904
3100.594 375.729
3101.278 253.311
3101.964 317.969
3102.607 305.727
3103.436 304.104
3103.967 309.765
3104.800 243.040
3105.457 375.544
3106.147 272.379
3106.838 340.160
3107.486 409.608
3108.169 337.675
3108.865 346.856
3109.513 348.891
3110.060 353.509
3110.709 412.668
3111.254 346.147
3112.078 274.886
3112.721 394.016
3113.407 256.741
3114.107 323.674
3114.760 403.255
3115.457 357.159
3116.148 348.685
3116.789 344.932
3117.335 348.862
3117.987 418.383
3118.535 359.594
3119.176 331.453
3120.010 316.879
3120.563 344.041
3121.401 334.857
3122.048 344.959
3122.595 345.073
3123.249 408.749
3123.818 370.101
3124.484 447.862
3125.046 406.435
3125.714 466.324
3126.419 382.318
3127.122 368.348
3127.784 375.356
3128.340 372.382
3129.008 444.429
3129.576 369.138
3130.225 420.006
3130.774 362.698
3131.432 344.484
3132.265 314.757
3133.038 331.714
3133.877 262.411
3134.532 392.772
3135.224 266.401
3135.922 331.007
3136.565 312.464
3137.418 314.920
3137.972 321.039
3138.812 254.237
3139.461 365.180
3140.150 255.868
3140.863 308.940
3141.513 317.417
3142.387 313.524
3142.955 325.754
3143.801 260.821
3144.453 376.258
3145.148 255.446
3145.840 295.292
3146.477 269.646
3147.303 259.562
3147.830 267.582
3148.653 208.863
3149.269 310.197
3149.946 212.339
3150.628 265.870
3151.271 264.504
3152.081 263.264
3152.603 268.846
3153.408 195.972
3154.056 313.107
3154.734 213.252
3155.421 270.257
3156.057 262.496
3156.884 266.958
3157.423 278.846
3158.242 216.785
3158.878 320.287
3159.558 222.353
3160.236 271.898
3160.860 263.722
3161.682 266.514
3162.228 293.636
3163.050 227.405
3163.687 332.613
3164.370 228.088
3165.059 286.469
3165.695 273.509
3166.521 280.106
3167.055 288.284
3167.894 230.021
3168.528 340.128
3169.214 249.868
3169.898 286.718
3170.537 287.635
3171.378 284.498
3171.910 295.642
3172.741 237.350
3173.383 346.444
3174.064 243.885
3174.751 306.663
3175.402 287.211
3176.233 301.209
3176.767 303.800
3177.605 241.213
3178.258 364.545
3178.938 244.243
3179.624 298.896
3180.261 292.786
3181.094 299.406
3181.627 296.577
3182.448 219.853
3183.087 316.601
3183.768 222.604
3184.453 279.242
3185.098 281.409
3185.930 274.019
3186.464 289.508
3187.295 224.090
3187.929 310.466
3188.612 222.624
3189.293 285.274
3189.937 275.974
3190.766 271.590
3191.297 280.128
3192.134 226.914
3192.784 349.316
3193.475 251.466
3194.163 312.561
3194.807 301.350
3195.641 309.425
3196.188 302.056
3197.016 234.470
3197.665 355.123
3198.349 248.597
3199.045 310.383
3199.689 300.420
3200.526 309.435
3201.067 323.286
3201.906 257.557
3202.555 387.224
3203.237 267.770
3203.928 323.306
3204.567 301.549
3205.398 289.312
3205.951 331.700
3206.786 257.466
3207.427 368.648
3208.110 259.147
3208.802 333.720
3209.442 329.027
3210.278 334.825
3210.822 343.356
3211.651 338.954
3212.303 348.416
3212.844 336.513
3213.489 314.442
3214.326 303.319
3214.864 302.635
3215.690 232.467
3216.331 318.732
3217.018 227.295
3217.696 281.343
3218.331 269.312
3219.152 253.368
3219.679 270.390
3220.487 203.301
3221.110 316.297
3221.771 214.824
3222.448 267.169
3223.081 254.770
3223.904 262.421
3224.421 269.860
3225.234 203.092
3225.858 299.155
3226.523 213.118
3227.189 268.011
3227.805 263.577
3228.629 255.405
3229.152 267.657
3229.966 212.412
3230.586 304.292
3231.253 213.009
3231.924 264.954
3232.555 265.231
3233.393 265.795
3233.932 280.115
3234.786 226.238
3235.426 324.473
3236.123 235.470
3236.816 273.622
3237.451 256.505
3238.278 255.211
3238.810 258.185
3239.646 209.415
3240.287 315.677
3240.976 221.370
3241.669 273.499
3242.313 275.916
3243.153 273.762
3243.681 281.892
3244.497 222.199
3245.133 340.004
3245.814 245.479
3246.498 299.330
3247.127 284.311
3247.955 288.037
3248.490 294.821
3249.310 229.357
3249.949 351.250
3250.639 262.037
3251.331 320.265
3251.975 318.168
3252.810 313.934
3253.361 339.851
3254.012 317.735
3254.857 327.132
3255.396 326.708
3256.224 240.536
3256.875 354.699
3257.566 255.467
3258.252 296.039
3258.897 287.143
3259.717 282.108
3260.251 298.435
3261.081 236.469
3261.722 359.897
3262.403 244.301
3263.087 306.954
3263.728 290.043
3264.550 286.986
3265.087 292.671
3265.916 232.295
3266.561 356.359
3267.246 244.213
3267.931 302.500
3268.569 297.732
3269.408 302.153
3269.950 309.074
3270.784 242.398
3271.429 355.057
3272.114 237.520
3272.800 291.949
3273.439 286.151
3274.280 293.043
3274.819 295.176
3275.658 234.617
3276.298 350.204
3276.981 238.613
3277.667 289.495
3278.306 279.918
3279.142 282.703
3279.674 287.655
3280.508 230.427
3281.149 325.311
3281.840 217.462
3282.520 266.598
3283.154 260.289
3283.967 251.072
3284.491 269.670
3285.297 202.798
3285.915 241.855
3286.733 195.391
3287.549 198.691
3288.357 195.240
3289.170 238.324
3289.841 203.456
3290.504 258.097
3291.128 205.627
3291.949 186.204
3292.767 185.247
3293.587 187.435
3294.394 183.750
3295.215 188.166
3296.027 184.263
3296.843 172.529
3297.645 172.413
3298.450 166.382
3299.254 163.693
3300.053 163.693
3300.852 161.826
3301.663 162.738
3302.461 152.500
3303.273 154.521
3304.079 159.656
3304.875 157.375
3305.687 163.443
3306.492 170.050
3307.304 170.785
3308.105 164.644
3308.918 169.646
3309.735 175.894
3310.538 158.596
3311.343 156.924
3312.156 142.812
3312.962 143.460
3313.769 131.347
3314.567 127.532
3315.362 123.585
3316.159 109.295
3316.953 109.875
3317.749 109.800
3318.545 114.114
3319.345 118.542
3320.138 121.290
3320.946 135.270
3321.755 134.541
3322.561 136.194
3323.368 157.089
3324.166 148.349
3324.975 142.578
3325.789 150.025
3326.595 140.575
3327.410 143.553
3328.217 157.165
3329.014 155.721
3329.813 156.655
3330.619 155.673
3331.423 167.044
3332.232 171.700
3333.040 166.842
3333.844 173.792
3334.643 173.934
3335.438 174.765
3336.235 180.863
3337.056 244.366
3337.870 198.000
3338.675 195.835
3339.479 239.964
3340.146 214.131
3340.814 264.957
3341.439 261.611
3342.245 245.865
3342.771 272.368
3343.589 206.693
3344.197 247.930
3345.000 173.827
3345.815 190.976
3346.613 191.006
3347.418 192.575
3348.226 188.922
3349.041 254.350
3349.699 185.748
3350.506 194.190
3351.316 189.682
3351.987 261.180
3352.807 211.562
3353.438 310.571
3354.112 213.642
3354.790 255.324
3355.429 264.462
3356.255 261.415
3356.792 278.480
3357.618 207.994
3358.270 323.769
3358.951 223.048
3359.642 280.148
3360.284 296.939
3361.132 295.506
3361.670 294.737
3362.504 235.351
3363.147 343.376
3363.835 235.589
3364.522 292.667
3365.164 285.507
3366.000 285.393
3366.536 278.238
3367.356 217.691
3367.997 315.228
3368.664 208.722
3369.344 264.763
3369.967 196.551
3370.787 242.388
3371.610 261.111
3372.128 263.610
3372.946 201.870
3373.589 311.576
3374.260 216.059
3374.940 266.857
3375.557 263.658
3376.383 265.135
3376.904 275.167
3377.724 211.305
3378.333 315.637
3378.991 202.408
3379.789 197.590
3380.583 205.405
3381.258 189.565
3382.053 187.468
3382.856 182.764
3383.664 173.446
3384.461 169.831
3385.262 178.652
3386.079 192.668
3386.875 195.687
3387.668 180.057
3388.704 184.451
3389.507 178.099
3390.305 175.458
3391.099 156.493
3391.903 154.181
3392.695 152.839
3393.495 151.821
3394.289 151.520
3395.100 150.951
3395.902 168.605
3396.698 175.731
3397.513 183.910
3398.307 163.068
3399.094 152.156
3399.896 164.725
3400.696 171.836
3401.497 160.986
3402.286 150.621
3403.082 153.006
3403.881 157.439
3404.677 150.887
3405.488 151.981
3406.296 168.021
3407.090 179.424
3407.899 176.869
3408.691 177.308
3409.495 173.788
3410.311 190.502
3411.123 192.184
3411.933 192.868
3412.743 191.083
3413.547 195.092
3414.363 186.902
3415.164 175.961
3415.970 172.944
3416.766 170.392
3417.585 174.806
3418.383 169.084
3419.184 241.444
3419.998 204.715
3420.626 306.713
3421.282 202.685
3421.943 200.768
3422.745 253.992
3423.558 218.069
3424.202 348.255
3424.874 253.155
3425.566 333.045
3426.197 312.250
3427.042 342.671
3427.589 365.379
3428.231 420.536
3428.772 360.407
3429.417 426.964
3429.955 358.618
3430.594 345.226
3431.427 331.525
3431.975 348.990
3432.614 339.319
3433.450 329.588
3433.985 327.196
3434.818 261.376
3435.454 365.518
3436.135 236.538
3436.804 274.324
3437.412 266.697
3438.225 267.564
3438.747 274.920
3439.574 209.927
3440.214 313.848
3440.884 218.451
3441.595 325.441
3442.243 410.573
3442.928 279.698
3443.610 344.366
3444.246 335.635
3445.112 331.427
3445.652 346.420
3446.484 272.024
3447.128 377.429
3447.814 239.051
3448.506 292.930
3449.141 283.726
3449.972 271.818
3450.500 273.423
3451.313 215.868
3451.969 386.831
3452.656 270.957
3453.349 332.509
3454.007 410.633
3454.551 341.823
3455.377 268.914
3456.031 396.006
3456.577 335.423
3457.413 249.368
3458.051 344.695
3458.735 238.179
3459.416 296.082
3460.056 291.586
3460.882 279.179
3461.412 285.055
3462.242 227.368
3462.889 318.903
3463.570 223.620
3464.252 262.619
3464.893 264.483
3465.715 264.578
3466.242 272.120
3467.065 203.416
3467.690 312.944
3468.351 205.170
3469.014 194.831
3469.826 193.867
3470.637 253.975
3471.260 255.655
3472.064 249.561
3472.725 192.399
3473.537 191.169
3474.355 176.578
3475.164 182.255
3475.962 187.831
3476.776 191.157
3477.582 188.040
3478.382 182.286
3479.191 177.636
3480.002 181.486
3480.807 188.450
3481.486 256.484
3482.287 197.254
3482.912 257.586
3483.717 192.754
3484.524 181.300
3485.362 253.958
3486.021 181.103
3486.830 189.829
3487.643 183.947
3488.444 171.273
3489.251 186.492
3490.069 190.038
3490.743 267.403
3491.551 213.201
3492.165 312.462
3492.822 196.530
3493.628 188.986
3494.429 172.873
3495.252 189.588
3495.925 261.103
3496.724 202.664
3497.343 305.503
3498.003 206.565
3498.663 255.722
3499.463 195.041
3500.273 192.829
3501.074 189.456
3501.879 189.084
3502.699 189.813
3503.514 192.734
3504.329 185.850
3505.144 182.750
3505.976 185.462
3506.776 172.920
3507.594 180.030
3508.408 168.557
3509.207 160.626
3510.022 168.102
3510.815 149.863
3511.623 162.102
3512.440 168.532
3513.241 165.648
3514.048 165.315
3514.862 171.773
3515.686 178.539
3516.491 170.390
3517.308 182.520
3517.984 333.489
3518.669 213.940
3519.349 269.534
3519.986 273.563
3520.819 264.596
3521.346 270.773
3522.172 211.594
3522.810 314.946
3523.474 208.036
3524.136 259.748
3524.748 191.299
3525.567 186.242
3526.388 305.365
3527.048 204.076
3527.714 197.325
3528.522 195.600
3529.339 257.284
3529.963 264.580
3530.772 250.917
3531.316 272.938
3532.132 211.475
3532.752 305.942
3533.424 216.346
3534.107 265.308
3534.737 260.633
3535.556 242.096
3536.098 258.678
3536.905 193.644
3537.722 193.981
3538.530 194.345
3539.337 193.970
3539.968 310.871
3540.646 212.898
3541.314 258.052
3542.128 193.451
3542.932 192.017
3543.743 202.245
3544.384 276.883
3545.224 308.197
3545.774 323.523
3546.603 254.540
3547.269 394.678
3547.955 259.775
3548.652 325.903
3549.318 326.129
3550.155 308.063
3550.695 295.454
3551.523 234.447
3552.169 354.553
3552.849 236.195
3553.534 297.126
3554.185 301.329
3555.019 292.406
3555.566 305.268
3556.400 234.394
3557.042 342.878
3557.727 232.122
3558.412 279.972
3559.064 283.501
3559.947 336.365
3560.494 313.830
3561.318 228.000
3561.965 343.940
3562.652 234.400
3563.354 285.125
3563.995 283.987
3564.839 278.319
3565.372 278.238
3566.192 217.462
3566.836 321.997
3567.525 219.804
3568.214 272.732
3568.849 262.922
3569.673 259.263
3570.194 261.562
3571.006 200.838
3571.635 301.075
3572.300 205.328
3572.979 260.564
3573.611 266.290
3574.421 201.823
3575.230 241.277
3575.906 267.620
3576.624 329.558
3577.262 301.959
3578.106 312.603
3578.642 314.223
3579.461 225.411
3580.092 327.498
3580.769 223.942
3581.443 278.132
3582.075 256.739
3582.920 282.406
3583.450 293.603
3584.280 233.684
3584.915 340.234
3585.597 234.105
3586.279 280.293
3586.908 273.078
3587.737 270.987
3588.269 282.724
3589.087 216.802
3589.707 318.963
3590.366 213.959
3591.023 259.306
3591.646 205.802
3592.459 307.797
3593.123 214.175
3593.784 272.200
3594.411 263.798
3595.232 262.435
3595.767 276.418
3596.588 213.109
3597.229 320.981
3597.900 216.164
3598.566 246.195
3599.380 200.129
3600.176 192.186
3601.001 192.366
3601.619 255.920
3602.420 250.805
3602.941 271.905
3603.744 202.196
3604.381 317.967
3605.043 211.490
3605.713 269.403
3606.343 257.777
3607.178 275.223
3607.704 274.400
3608.524 214.591
3609.152 318.329
3609.837 218.249
3610.516 269.011
3611.138 264.453
3611.977 283.330
3612.552 355.493
3613.213 422.634
3613.903 353.822
3614.593 275.743
3615.236 408.197
3615.920 343.491
3616.610 274.522
3617.261 394.284
3617.946 272.089
3618.636 341.844
3619.281 333.169
3620.115 328.255
3620.656 341.054
3621.498 271.126
3622.150 396.081
3622.839 267.379
3623.527 330.025
3624.166 302.470
3625.017 329.028
3625.555 341.232
3626.389 272.732
3627.031 397.227
3627.719 271.249
3628.406 333.376
3629.051 313.771
3629.891 316.884
3630.432 319.478
3631.270 247.973
3631.929 390.350
3632.503 404.417
3633.182 467.050
3633.892 397.557
3634.605 374.814
3635.256 367.574
3635.805 356.824
3636.459 417.603
3637.003 349.755
3637.841 270.406
3638.485 373.387
3639.179 253.453
3640.103 306.719
3640.751 301.568
3641.590 298.024
3642.123 303.439
3642.962 243.869
3643.610 342.115
3644.287 214.918
3644.966 263.796
3645.612 261.897
3646.427 261.096
3646.954 270.124
3647.762 205.598
3648.394 312.833
3649.065 214.720
3649.750 279.442
3650.388 264.304
3651.233 302.428
3651.798 319.705
3652.631 257.567
3653.282 394.468
3653.968 266.243
3654.658 339.362
3655.304 323.417
3656.140 320.116
3656.682 326.187
3657.517 253.363
3658.156 378.424
3658.840 244.716
3659.523 304.724
3660.165 303.488
3660.997 284.533
3661.532 291.530
3662.356 228.236
3662.997 342.657
3663.674 229.742
3664.359 281.480
3664.990 282.324
3665.820 285.019
3666.353 283.421
3667.172 224.375
3667.814 344.494
3668.493 227.158
3669.179 279.207
3669.815 271.995
3670.647 290.538
3671.177 291.073
3671.998 226.854
3672.641 345.265
3673.324 245.479
3674.008 309.925
3674.652 313.961
3675.494 324.103
3676.037 324.829
3676.863 244.218
3677.502 366.790
3678.192 252.764
3678.875 307.778
3679.506 302.169
3680.332 297.595
3680.872 309.761
3681.706 245.086
3682.350 359.720
3683.041 243.721
3683.726 307.461
3684.368 307.802
3685.236 368.510
3685.786 364.073
3686.436 411.472
3686.988 349.629
3687.636 330.527
3688.474 334.870
3689.023 331.545
3689.863 261.509
3690.509 375.289
3691.207 271.087
3691.905 323.666
3692.542 314.794
3693.372 313.160
3693.913 316.425
3694.743 248.393
3695.392 362.663
3696.077 246.813
3696.770 302.892
3697.409 287.525
3698.246 296.787
3698.783 295.451
3699.616 241.546
3700.257 340.065
3700.944 224.428
3701.636 272.524
3702.280 280.492
3703.118 278.483
3703.655 274.186
3704.483 210.709
3705.101 315.319
3705.765 244.460
3706.273 324.080
3706.626 325.847
3706.982 325.795
3707.336 322.938
3707.688 306.801
3708.040 311.630
3708.393 310.769
3708.747 311.273
3709.108 334.272
3709.464 341.700
3709.830 337.089
3710.186 336.150
3710.544 330.556
3710.901 317.371
3711.255 308.773
3711.608 299.155
3711.959 308.773
3712.312 299.123
3712.671 309.859
3713.025 311.630
3713.379 300.282
3713.731 298.310
3714.083 300.000
3714.433 284.105
3714.785 277.143
3715.135 277.125
3715.485 284.909
3715.836 271.429
3716.186 269.902
3716.542 288.571
3716.893 284.909
3717.244 295.775
3717.599 290.584
3717.969 296.915
3718.324 288.289
3718.693 307.277
3719.050 315.610
3719.424 307.075
3719.784 308.998
3720.141 308.138
3720.497 309.859
3720.852 306.486
3721.211 304.225
3721.566 295.775
3721.921 294.953
3722.277 300.548
3722.635 305.871
3722.985 303.944
3723.337 287.371
3723.684 275.362
3724.029 274.344
3724.380 274.576
3724.725 274.576
3725.071 277.433
3725.418 284.909
3725.769 283.667
3726.117 277.474
3726.465 285.738
3726.814 288.595
3727.165 304.007
3727.527 322.220
3727.888 335.237
3728.245 333.580
3728.606 335.237
3728.963 322.778
3729.335 329.577
3729.692 313.732
3730.049 305.915
3730.401 299.155
3730.753 295.453
3731.106 308.138
3731.462 308.998
3731.819 305.321
3732.174 294.511
3732.536 301.903
3732.896 328.664
3733.256 333.333
3733.617 346.271
3733.977 337.938
3734.338 333.333
3734.698 339.764
3735.060 326.800
3735.418 326.851
3735.779 330.542
3736.141 342.491
3736.504 339.764
3736.868 355.202
3737.233 352.365
3737.603 356.191
3737.967 360.644
3738.333 350.775
3738.715 357.904
3739.080 357.904
3739.446 363.336
3739.826 334.298
3740.187 344.444
3740.563 333.645
3740.924 334.272
3741.283 328.754
3741.645 320.344
3742.003 317.567
3742.363 312.675
3742.746 351.674
3743.109 349.886
3743.473 351.674
3743.838 355.202
3744.204 364.865
3744.573 364.373
3744.938 368.863
3745.307 360.221
3745.696 383.351
3746.068 389.766
3746.441 384.634
3746.817 390.391
3747.193 387.942
3747.584 397.326
3747.957 386.486
3748.328 376.360
3748.700 376.360
3749.071 364.944
3749.441 373.973
3749.810 382.739
3750.196 384.741
3750.570 386.486
3750.940 369.565
3751.327 396.273
3751.702 398.076
3752.085 388.649
3752.457 364.686
3752.830 368.567
3753.199 381.694
3753.571 389.829
3753.943 373.963
3754.312 364.892
3754.681 358.904
3755.046 361.385
3755.413 358.170
3755.776 345.345
3756.138 347.099
3756.505 345.039
3756.883 359.883
3757.248 342.542
3757.611 328.887
3757.978 338.763
3758.344 356.164
3758.725 387.032
3759.127 482.115
3759.520 478.608
3759.918 473.250
3760.308 454.461
3760.708 462.487
3761.115 480.915
3761.509 477.915
3761.917 497.561
3762.313 503.797
3762.710 497.562
3763.105 503.797
3763.501 479.680
3763.893 471.495
3764.280 459.940
3764.667 455.671
3765.050 449.077
3765.433 450.513
3765.817 468.898
3766.202 440.908
3766.590 449.077
3766.988 422.581
3767.373 423.597
3767.768 455.742
3768.153 458.741
3768.542 467.896
3768.930 460.902
3769.314 433.298
3769.693 444.140
3770.070 447.399
3770.465 434.818
3770.845 443.575
3771.224 431.279
3771.596 442.947
3771.974 438.304
3772.373 467.973
3772.757 476.823
3773.158 469.664
3773.546 461.867
3773.943 459.036
3774.339 467.393
3774.722 459.088
3775.101 450.947
3775.478 452.140
3775.853 432.386
3776.231 437.684
3776.607 427.743
3776.980 415.099
3777.351 401.622
3777.722 375.333
3778.086 370.890
3778.449 366.400
3778.813 359.132
3779.175 360.122
3779.536 316.755
3780.084 273.423
3780.719 272.289
3781.551 265.718
3782.080 257.308
3782.938 290.301
3783.640 354.114
3784.191 355.451
3784.836 406.528
3785.383 350.287
3786.032 404.122
3786.592 366.513
3787.241 420.953
3787.950 357.446
3788.645 348.164
3789.296 349.008
3789.854 342.546
3790.527 415.757
3791.079 359.579
3791.731 405.609
3792.430 271.615
3793.123 333.719
3793.780 321.427
3794.621 312.688
3795.181 336.297
3796.023 267.499
3796.662 372.412
3797.346 251.781
3798.032 308.920
3798.676 307.930
3799.511 294.408
3800.077 360.901
3800.755 445.118
3801.471 390.360
3802.181 381.651
3802.852 399.373
3803.414 404.996
3804.080 465.111
3804.641 395.939
3805.313 441.112
3805.875 376.300
3806.538 429.722
3807.242 354.231
3807.953 277.451
3808.616 406.528
3809.163 343.967
3809.814 341.361
3810.671 325.672
3811.224 331.169
3812.064 249.712
3812.722 382.521
3813.417 246.914
3814.117 301.363
3814.760 293.662
3815.597 283.343
3816.133 285.250
3816.958 227.536
3817.612 338.056
3818.289 235.064
3818.975 289.910
3819.638 290.624
3820.477 288.177
3821.021 327.815
3821.725 406.546
3822.423 346.623
3823.129 339.714
3823.794 334.935
3824.353 358.040
3824.998 405.510
3825.550 348.957
3826.207 403.890
3826.756 354.298
3827.406 416.350
3828.108 357.759
3828.810 342.624
3829.459 341.982
3830.010 329.213
3830.668 398.078
3831.222 335.599
3832.054 270.566
3832.738 383.771
3833.329 371.520
3834.004 434.194
3834.566 360.491
3835.211 395.915
3835.914 278.373
3836.609 330.992
3837.265 324.203
3838.111 333.662
3838.655 315.694
3839.503 249.867
3840.177 378.719
3840.867 257.398
3841.564 318.045
3842.225 302.330
3843.070 288.016
3843.620 312.570
3844.452 242.156
3845.103 361.204
3845.793 242.034
3846.482 283.119
3847.123 270.358
3847.946 251.035
3848.489 273.510
3849.316 210.315
3849.957 309.400
3850.637 213.134
3851.316 260.967
3851.961 271.490
3852.791 262.772
3853.332 281.058
3854.160 223.470
3854.814 336.889
3855.515 236.951
3856.261 345.117
3856.916 405.937
3857.476 331.466
3858.141 408.336
3858.690 353.927
3859.334 398.731
3860.034 363.824
3860.736 356.879
3861.386 356.870
3861.948 373.011
3862.613 429.303
3863.168 369.931
3863.838 435.270
3864.396 387.648
3865.056 439.200
3865.768 382.073
3866.468 367.371
3867.121 359.697
3867.679 347.827
3868.344 424.086
3868.897 350.728
3869.539 397.991
3870.101 357.564
3870.772 410.687
3871.479 352.365
3872.185 344.999
3872.853 350.033
3873.404 358.402
3874.062 429.450
3874.628 394.593
3875.317 462.372
3875.907 454.718
3876.598 554.399
3877.196 503.046
3877.889 572.248
3878.487 582.343
3879.178 578.957
3879.778 569.819
3880.337 504.583
3880.887 563.713
3881.486 497.152
3882.190 555.908
3882.775 479.984
3883.464 538.011
3884.047 465.021
3884.735 545.146
3885.324 546.076
3886.021 557.362
3886.601 545.681
3887.152 479.358
3887.707 568.220
3888.309 508.748
3889.015 582.248
3889.621 512.246
3890.317 581.204
3890.923 489.901
3891.650 566.761
3892.255 594.842
3892.963 593.637
3893.565 579.449
3894.125 511.807
3894.678 538.512
3895.311 507.839
3896.010 571.508
3896.629 502.048
3897.331 577.280
3897.940 504.174
3898.648 586.375
3899.249 599.094
3899.946 597.647
3900.544 586.145
3901.103 492.410
3901.674 571.052
3902.284 514.371
3902.977 559.549
3903.596 512.830
3904.302 571.915
3904.904 506.150
3905.607 564.065
3906.230 564.837
3906.932 593.862
3907.531 577.879
3908.094 507.694
3908.652 573.029
3909.267 504.742
3909.975 592.276
3910.574 513.276
3911.272 589.174
3911.889 485.224
3912.593 582.517
3913.201 598.999
3913.899 603.938
3914.493 581.328
3915.051 491.192
3915.617 589.477
3916.215 507.911
3916.918 591.688
3917.523 497.218
3918.234 556.109
3918.856 514.390
3919.560 579.270
3920.157 590.077
3920.850 595.275
3921.448 583.005
3922.007 507.454
3922.554 574.748
3923.153 504.194
3923.873 575.635
3924.482 499.667
3925.188 567.153
3925.793 512.419
3926.495 585.801
3927.098 591.635
3927.794 583.560
3928.403 557.961
3928.978 509.911
3929.534 589.550
3930.131 508.419
3930.837 582.437
3931.443 486.031
3932.162 582.849
3932.763 513.712
3933.462 583.233
3934.072 590.337
3934.780 579.054
3935.389 581.204
3935.954 482.646
3936.539 565.075
3937.145 515.222
3937.846 576.616
3938.456 502.940
3939.145 583.370
3939.759 487.540
3940.478 588.921
3941.082 575.677
3941.784 582.842
3942.393 592.577
3942.947 487.705
3943.521 581.131
3944.121 508.773
3944.822 577.800
3945.426 507.915
3946.132 580.144
3946.750 509.330
3947.467 587.943
3948.066 590.701
3948.794 586.617
3949.401 589.066
3949.954 507.423
3950.507 598.067
3951.099 488.009
3951.824 594.610
3952.417 517.619
3953.110 573.387
3953.723 486.614
3954.445 596.731
3955.033 598.835
3955.737 608.590
3956.330 586.011
3956.882 511.254
3957.437 591.515
3958.028 521.790
3958.723 595.002
3959.320 506.428
3960.013 599.753
3960.621 480.903
3961.330 584.593
3961.930 607.394
3962.622 596.870
3963.222 601.433
3963.772 517.817
3964.329 587.063
3964.924 508.125
3965.623 599.753
3966.218 508.941
3966.917 591.681
3967.507 524.876
3968.199 589.909
3968.791 603.794
3969.491 609.558
3970.083 587.843
3970.640 504.484
3971.197 565.989
3972.039 519.339
3972.730 596.575
3973.322 520.025
3974.017 599.753
3974.612 515.118
3975.299 601.636
3975.889 600.109
3976.587 592.905
3977.195 588.561
3977.756 516.559
3978.306 596.296
3978.898 521.109
3979.589 589.909
3980.189 511.807
3980.884 599.907
3981.473 503.832
3982.182 585.825
3982.787 601.653
3983.491 588.981
3984.097 589.612
3984.652 490.296
3985.219 581.813
3985.830 502.364
3986.527 596.116
3987.126 511.157
3987.824 573.328
3988.440 495.214
3989.145 589.174
3989.742 600.728
3990.443 584.958
3991.048 581.750
3991.609 513.281
3992.159 594.305
3992.754 515.658
3993.453 578.344
3994.052 518.246
3994.749 581.591
3995.354 510.066
3996.051 594.112
3996.649 586.912
3997.355 602.426
3997.949 559.702
3998.520 509.444
3999.077 584.236
3999.680 507.061
4000.384 587.307
4000.987 512.246
4001.684 563.141
4002.297 507.937
4003.000 579.997
4003.609 597.056
4004.314 591.158
4004.918 553.734
4005.499 506.936
4006.059 581.436
4006.658 510.125
4007.358 579.369
4007.963 504.753
4008.683 581.204
4009.288 498.184
4009.997 567.304
4010.609 584.081
4011.323 582.824
4011.931 558.415
4012.506 487.588
4013.075 577.762
4013.682 508.654
4014.381 586.177
4014.984 486.041
4015.697 562.267
4016.316 508.002
4017.018 570.763
4017.645 583.310
4018.368 587.419
4018.973 582.469
4019.535 503.645
4020.096 576.231
4020.704 503.974
4021.404 568.261
4022.017 504.699
4022.729 571.389
4023.341 503.226
4024.053 575.928
4024.671 553.871
4025.398 586.118
4026.004 571.296
4026.569 503.716
4027.127 582.767
4027.739 500.546
4028.456 567.735
4029.071 495.868
4029.782 575.632
4030.393 502.636
4031.102 575.853
4031.711 582.211
4032.422 579.252
4033.034 562.458
4033.609 502.039
4034.178 569.591
4034.786 498.299
4035.501 571.654
4036.106 498.795
4036.812 569.725
4037.422 508.899
4038.142 571.382
4038.752 573.149
4039.471 589.901
4040.074 555.516
4040.650 500.362
4041.210 582.890
4041.814 502.466
4042.520 581.877
4043.128 503.832
4043.839 557.679
4044.460 489.695
4045.183 575.930
4045.790 589.323
4046.501 589.002
4047.103 570.870
4047.675 506.518
4048.233 581.204
4048.836 493.852
4049.550 583.089
4050.160 506.516
4050.869 560.958
4051.496 502.826
4052.217 563.634
4052.846 585.981
4053.562 529.596
4054.208 587.638
4054.765 512.845
4055.326 530.460
4055.959 504.888
4056.682 576.152
4057.286 509.530
4058.003 583.043
4058.606 504.542
4059.325 577.687
4059.922 589.162
4060.626 571.131
4061.240 581.519
4061.796 519.343
4062.347 588.416
4062.949 490.821
4063.675 581.514
4064.272 519.116
4064.965 594.415
4065.559 515.022
4066.259 584.694
4066.857 598.945
4067.557 594.605
4068.167 574.143
4068.737 513.270
4069.306 598.415
4069.906 512.073
4070.618 594.305
4071.218 502.502
4071.916 592.882
4072.515 504.433
4073.214 577.879
4073.820 598.079
4074.517 596.950
4075.116 597.762
4075.667 513.136
4076.218 571.225
4076.831 511.591
4077.527 596.421
4078.120 518.686
4078.818 578.803
4079.421 518.031
4080.122 593.913
4080.720 606.143
4081.413 592.055
4082.018 592.641
4082.571 505.903
4083.130 584.558
4083.731 506.380
4084.443 594.457
4085.042 496.462
4085.751 569.497
4086.362 508.498
4087.058 596.296
4087.653 596.129
4088.354 596.950
4088.953 564.499
4089.520 500.988
4090.077 594.540
4090.672 511.195
4091.380 591.980
4091.981 503.564
4092.699 557.435
4093.338 499.301
4094.051 594.568
4094.646 600.848
4095.346 601.676
4095.942 579.486
4096.499 504.699
4097.062 572.548
4097.679 486.721
4098.406 577.063
4099.016 506.136
4099.717 565.342
4100.336 512.853
4101.037 589.509
4101.637 593.037
4102.337 601.888
4102.943 568.418
4103.517 493.253
4104.091 586.222
4104.691 505.113
4105.397 584.690
4106.002 502.809
4106.706 585.129
4107.311 513.061
4108.010 584.384
4108.616 578.394
4109.327 589.328
4109.930 586.376
4110.485 492.099
4111.057 578.029
4111.659 507.794
4112.365 578.996
4112.970 508.225
4113.675 562.424
4114.287 493.395
4115.010 564.373
4115.624 589.433
4116.325 594.451
4116.926 592.577
4117.477 489.305
4118.047 589.024
4118.652 477.779
4119.391 557.548
4120.010 492.511
4120.714 571.242
4121.333 510.953
4122.051 566.914
4122.659 589.998
4123.363 594.545
4123.962 576.268
4124.522 509.212
4125.075 587.943
4125.672 501.171
4126.390 585.750
4126.980 507.712
4127.692 591.714
4128.293 510.447
4128.987 578.654
4129.600 565.315
4130.327 603.723
4130.920 592.882
4131.474 512.845
4132.026 578.901
4132.631 506.966
4133.332 599.753
4133.923 502.537
4134.635 576.350
4135.237 518.897
4135.930 596.296
4136.527 593.147
4137.242 587.543
4137.843 594.610
4138.394 500.697
4138.952 574.234
4139.561 514.495
4140.254 594.693
4140.848 514.944
4141.536 596.116
4142.135 475.362
4142.876 589.909
4143.486 580.538
4144.180 596.115
4144.777 593.161
4145.325 518.293
4145.878 585.750
4146.477 515.663
4147.178 588.754
4147.776 504.958
4148.477 591.512
4149.076 492.734
4149.781 566.378
4150.394 594.364
4151.106 602.644
4151.700 587.943
4152.257 487.705
4152.827 592.276
4153.428 497.658
4154.128 585.993
4154.729 514.592
4155.421 577.104
4156.031 508.992
4156.729 589.477
4157.328 595.488
4158.030 577.769
4158.640 591.083
4159.196 511.170
4159.755 570.296
4160.371 496.893
4161.085 560.915
4161.693 513.711
4162.389 588.944
4162.992 498.078
4163.703 580.388
4164.319 587.780
4165.021 576.389
4165.631 587.908
4166.186 503.614
4166.749 552.779
4167.378 484.473
4168.089 580.022
4168.692 497.718
4169.404 583.003
4170.001 505.282
4170.714 579.563
4171.316 594.782
4172.017 596.829
4172.618 588.986
4173.174 502.906
4173.734 556.366
4174.354 510.121
4175.054 584.690
4175.658 502.539
4176.371 559.383
4176.981 510.777
4177.676 559.397
4178.307 558.899
4179.037 584.106
4179.646 580.751
4180.204 504.050
4180.770 569.038
4181.374 508.872
4182.090 555.235
4182.693 508.123
4183.396 586.024
4183.996 510.562
4184.693 567.863
4185.310 588.677
4186.016 571.928
4186.632 594.305
4187.183 504.242
4187.749 558.997
4188.369 506.115
4189.075 594.415
4189.670 515.878
4190.364 586.222
4190.962 519.335
4191.654 578.148
4192.275 605.665
4192.996 598.757
4193.591 588.103
4194.142 500.493
4194.699 594.457
4195.295 491.473
4196.005 587.908
4196.603 500.962
4197.311 587.790
4197.910 511.821
4198.625 564.352
4199.239 578.642
4199.956 584.207
4200.562 564.811
4201.151 510.274
4201.701 594.305
4202.297 506.787
4203.003 586.375
4203.602 500.717
4204.309 589.630
4204.906 506.554
4205.609 582.517
4206.215 595.801
4206.915 597.487
4207.513 574.931
4208.076 502.266
4208.633 583.473
4209.233 501.616
4209.942 579.457
4210.544 505.734
4211.251 570.719
4211.861 515.388
4212.555 579.903
4213.155 604.746
4213.845 580.670
4214.455 587.952
4215.012 513.281
4215.562 592.729
4216.158 505.495
4216.866 581.883
4217.472 502.485
4218.170 592.276
4218.769 505.913
4219.474 596.296
4220.068 576.223
4220.785 586.506
4221.390 597.762
4221.940 508.282
4222.495 587.943
4223.096 502.462
4223.796 592.276
4224.399 488.928
4225.104 594.568
4225.697 516.302
4226.399 589.024
4226.998 594.782
4227.694 589.148
4228.302 592.127
4228.854 507.204
4229.413 585.572
4230.024 481.560
4230.773 582.511
4231.368 514.055
4232.061 586.073
4232.672 501.835
4233.365 580.496
4233.982 574.701
4234.694 608.485
4235.286 596.116
4235.835 507.839
4236.392 585.556
4236.992 516.346
4237.706 583.867
4238.299 507.486
4238.999 592.702
4239.594 503.877
4240.295 601.328
4240.888 606.221
4241.587 607.829
4242.180 599.448
4242.727 510.940
4243.277 590.795
4243.878 515.452
4244.579 586.873
4245.179 516.954
4245.878 581.360
4246.477 513.513
4247.184 579.753
4247.785 580.405
4248.495 583.660
4249.103 578.749
4249.664 507.911
4250.221 596.033
4250.816 513.060
4251.518 584.846
4252.114 513.495
4252.811 592.577
4253.408 513.493
4254.105 586.376
4254.709 590.021
4255.416 588.911
4256.022 587.338
4256.578 513.276
4257.138 577.256
4257.735 509.908
4258.435 591.042
4259.032 492.512
4259.745 580.542
4260.356 487.705
4261.077 581.237
4261.699 576.081
4262.414 572.494
4263.027 563.826
4263.596 501.386
4264.148 587.387
4264.739 497.007
4265.430 580.995
4266.030 478.323
4266.731 537.347
4267.328 464.226
4268.024 538.093
4268.610 527.710
4269.306 546.427
4269.897 556.755
4270.443 480.023
4270.992 536.874
4271.590 469.033
4272.275 535.019
4272.862 455.113
4273.546 515.908
4274.146 453.642
4274.889 562.821
4275.494 579.863
4276.204 587.387
4276.809 576.796
4277.361 501.169
4277.917 565.675
4278.536 485.221
4279.236 551.952
4279.827 479.727
4280.527 534.862
4281.132 492.721
4281.830 574.682
4282.424 572.208
4283.116 586.429
4283.707 573.894
4284.268 503.967
4284.828 570.573
4285.425 499.765
4286.129 570.227
4286.731 491.144
4287.450 570.615
4288.038 481.935
4288.719 483.918
4289.557 399.962
4290.225 464.314
4290.785 415.019
4291.445 475.038
4292.156 394.931
4292.878 398.558
4293.554 399.374
4294.128 397.131
4294.807 475.019
4295.385 418.475
4296.069 499.880
4296.633 422.442
4297.307 485.238
4298.029 432.472
4298.581 549.009
4299.180 473.600
4299.884 555.444
4300.462 462.503
4301.148 523.465
4301.737 472.999
4302.418 565.765
4303.006 570.952
4303.694 571.728
4304.281 565.998
4304.836 497.255
4305.392 571.557
4305.989 494.101
4306.684 572.277
4307.276 493.680
4307.969 561.036
4308.563 480.491
4309.249 566.188
4309.839 562.239
4310.533 590.592
4311.125 559.623
4311.689 491.747
4312.243 566.040
4312.846 499.706
4313.531 565.452
4314.132 518.721
4314.828 567.600
4315.442 498.152
4316.139 585.974
4316.746 563.260
4317.471 587.531
4318.069 581.016
4318.621 494.488
4319.162 547.751
4319.755 486.784
4320.443 560.907
4321.047 500.230
4321.740 560.172
4322.331 491.853
4323.016 562.848
4323.604 557.688
4324.294 579.143
4324.883 568.858
4325.441 503.612
4326.015 574.622
4326.611 486.497
4327.298 562.204
4327.894 490.478
4328.587 555.719
4329.163 460.916
4329.846 545.729
4330.425 548.219
4331.098 536.192
4331.666 509.601
4332.197 436.718
4332.909 488.588
4333.461 473.372
4334.001 544.304
4334.582 468.762
4335.266 523.985
4335.854 465.556
4336.537 527.315
4337.114 448.678
4337.790 507.118
4338.372 525.382
4339.056 537.439
4339.630 419.288
4340.311 422.865
4340.879 504.245
4341.551 521.470
4342.128 434.595
4342.810 420.802
4343.376 406.476
4344.025 455.053
4344.581 378.374
4345.247 448.994
4345.799 392.286
4346.453 456.301
4347.159 402.111
4347.860 402.130
4348.532 402.991
4349.099 411.961
4349.756 481.219
4350.321 417.391
4350.983 474.600
4351.540 410.761
4352.206 473.574
4352.916 397.960
4353.618 383.634
4354.293 407.676
4354.858 405.091
4355.531 519.284
4356.114 536.178
4356.805 547.947
4357.379 532.923
4357.911 455.638
4358.442 510.769
4359.154 426.453
4359.867 401.124
4360.528 393.244
4361.087 377.901
4361.748 429.776
4362.302 357.103
4362.947 326.756
4363.791 347.192
4364.342 348.510
4364.981 393.878
4365.547 356.330
4366.195 397.318
4366.887 358.107
4367.660 381.550
4368.356 399.186
4368.916 403.764
4369.571 443.137
4370.146 392.620
4370.811 457.103
4371.377 406.822
4372.050 471.805
4372.774 410.879
4373.495 409.617
4374.170 418.404
4374.744 416.992
4375.409 466.585
4375.991 431.025
4376.678 501.623
4377.260 434.384
4377.942 507.129
4378.527 496.041
4379.200 510.283
4379.772 501.570
4380.313 449.719
4380.853 510.219
4381.439 453.467
4382.119 517.102
4382.700 447.352
4383.377 498.097
4383.966 448.092
4384.639 501.964
4385.233 490.625
4385.917 415.552
4386.494 415.106
4387.157 440.686
4387.739 396.346
4388.411 445.257
4388.971 375.618
4389.638 429.753
4390.355 382.535
4391.076 348.689
4391.737 339.270
4392.288 330.793
4393.123 256.996
4393.780 384.990
4394.347 354.262
4395.001 413.470
4395.559 356.766
4396.261 481.957
4396.994 412.952
4397.712 387.368
4398.394 395.668
4398.959 396.665
4399.636 453.629
4400.206 399.776
4400.879 456.189
4401.450 382.856
4402.114 430.902
4402.834 372.683
4403.538 352.401
4404.206 356.697
4404.766 360.470
4405.427 422.671
4405.974 347.483
4406.621 401.789
4407.314 350.580
4408.004 340.804
4408.653 326.027
4409.213 330.787
4410.060 260.948
4410.716 394.536
4411.407 261.504
4412.096 303.692
4412.755 305.575
4413.591 307.466
4414.130 322.404
4414.968 267.267
4415.631 417.087
4416.181 358.773
4416.828 393.791
4417.391 352.961
4418.042 398.369
4418.747 360.670
4419.454 351.726
4420.107 340.566
4420.666 330.567
4421.313 311.595
4422.152 317.593
4422.706 335.517
4423.546 262.461
4424.216 409.523
4424.765 347.424
4425.414 320.141
4426.262 305.584
4426.799 293.746
4427.626 229.618
4428.269 339.711
4428.959 233.243
4429.651 300.198
4430.290 290.738
4431.129 294.725
4431.665 294.971
4432.500 241.521
4433.150 355.958
4433.849 248.554
4434.552 299.450
4435.199 289.984
4436.039 289.259
4436.599 321.088
4437.438 244.786
4438.104 359.288
4438.805 255.375
4439.498 316.987
4440.143 311.408
4440.982 309.158
4441.534 320.553
4442.373 242.464
4443.034 348.486
4443.724 232.436
4444.424 289.510
4445.076 281.796
4445.910 284.570
4446.443 300.739
4447.127 425.150
4447.835 350.876
4448.534 342.895
4449.187 344.570
4449.739 350.073
4450.388 414.528
4450.941 353.998
4451.586 326.502
4452.427 330.086
4452.975 338.941
4453.635 414.173
4454.332 279.864
4455.025 339.120
4455.680 412.149
4456.234 358.023
4456.885 415.746
4457.578 355.126
4458.289 345.350
4458.940 332.812
4459.493 346.697
4460.136 389.389
4460.703 353.555
4461.356 406.101
4461.919 371.914
4462.578 436.573
4463.287 375.243
4463.985 351.674
4464.691 399.705
4465.256 399.769
4465.928 472.341
4466.497 402.881
4467.163 472.826
4467.724 407.886
4468.386 461.112
4469.098 394.850
4469.818 387.761
4470.486 389.239
4471.061 388.731
4471.724 452.435
4472.289 393.469
4472.959 430.188
4473.532 373.177
4474.187 408.907
4474.897 273.778
4475.593 331.645
4476.245 324.737
4477.088 319.799
4477.641 318.942
4478.484 252.583
4479.143 369.894
4479.828 247.230
4480.521 311.659
4481.154 301.708
4481.987 286.614
4482.518 297.326
4483.351 228.034
4483.984 338.363
4484.684 236.976
4485.369 302.265
4486.015 301.997
4486.852 300.142
4487.394 308.475
4488.223 241.809
4488.870 347.487
4489.548 246.352
4490.246 315.019
4490.882 308.430
4491.732 319.480
4492.269 333.163
4493.105 274.070
4493.743 393.196
4494.437 269.575
4495.121 340.156
4495.760 329.980
4496.592 317.465
4497.137 336.749
4497.964 263.209
4498.633 408.725
4499.179 354.472
4499.823 336.554
4500.656 339.523
4501.208 328.225
4501.847 333.079
4502.683 322.332
4503.230 327.840
4504.077 262.951
4504.729 371.547
4505.420 259.805
4506.112 332.377
4506.765 325.692
4507.603 324.569
4508.146 333.272
4508.980 262.566
4509.628 384.100
4510.322 268.830
4511.020 322.621
4511.655 297.585
4512.492 298.196
4513.036 292.636
4513.863 228.172
4514.503 341.692
4515.197 243.790
4515.892 292.366
4516.535 279.481
4517.379 306.285
4517.920 311.620
4518.756 257.540
4519.409 381.762
4520.110 340.359
4520.820 368.409
4521.509 408.768
4522.078 411.901
4522.746 495.254
4523.310 413.527
4523.982 457.095
4524.538 393.065
4525.210 449.544
4525.919 386.353
4526.627 366.295
4527.286 349.931
4527.848 336.425
4528.505 315.024
4529.358 322.303
4529.905 336.338
4530.748 265.540
4531.405 370.607
4531.961 345.912
4532.617 402.615
4533.319 354.779
4534.025 343.976
4534.679 341.398
4535.240 356.034
4535.891 401.112
4536.448 354.292
4537.100 392.002
4537.663 344.326
4538.330 413.920
4539.025 340.365
4539.733 341.936
4540.397 358.883
4540.953 352.254
4541.620 427.516
4542.181 363.380
4542.843 427.413
4543.397 356.034
4544.048 348.360
4544.898 340.773
4545.450 341.087
4546.094 370.402
4546.793 254.261
4547.491 318.034
4548.137 304.342
4548.997 312.129
4549.544 324.875
4550.386 254.537
4551.049 376.292
4551.744 255.153
4552.437 324.686
4553.096 406.897
4553.677 393.059
4554.347 455.853
4555.064 397.840
4555.784 387.197
4556.449 396.662
4557.017 386.142
4557.690 442.421
4558.260 373.414
4558.930 428.725
4559.494 371.639
4560.156 422.721
4560.864 385.810
4561.576 362.800
4562.241 369.680
4562.811 377.987
4563.470 456.684
4564.031 379.341
4564.694 430.116
4565.257 355.076
4565.915 417.403
4566.617 264.997
4567.570 335.180
4568.224 392.262
4568.930 353.966
4569.632 349.440
4570.289 358.565
4570.845 349.812
4571.493 397.155
4572.183 347.530
4572.887 265.643
4573.545 390.958
4574.249 260.190
4574.946 313.993
4575.597 300.938
4576.429 285.422
4576.968 274.623
4577.794 206.386
4578.426 311.713
4579.099 202.234
4579.780 257.611
4580.399 195.454
4581.226 307.983
4581.892 205.045
4582.563 251.808
4583.181 251.751
4584.012 262.824
4584.529 199.743
4585.345 190.708
4586.153 245.684
4586.980 197.273
4587.606 297.846
4588.274 204.166
4588.947 255.393
4589.577 260.894
4590.390 250.994
4590.908 203.264
4591.717 195.484
4592.524 183.822
4593.336 186.593
4594.151 181.638
4594.966 174.381
4595.774 182.852
4596.582 183.041
4597.387 187.529
4598.193 187.880
4598.993 183.609
4599.798 181.819
4600.605 176.942
4601.410 167.931
4602.217 155.392
4603.024 149.649
4603.829 158.164
4604.636 162.718
4605.435 164.724
4606.233 167.228
4607.051 171.295
4607.858 179.264
4608.667 182.606
4609.483 191.573
4610.299 267.808
4611.155 231.956
4611.825 356.513
4612.516 246.664
4613.216 311.829
4613.871 306.751
4614.708 311.707
4615.254 313.385
4616.095 241.204
4616.749 347.080
4617.439 249.087
4618.123 304.216
4618.770 299.877
4619.599 286.677
4620.139 298.428
4620.975 226.410
4621.620 345.241
4622.314 249.428
4623.019 324.625
4623.713 439.851
4624.275 378.590
4624.924 416.114
4625.623 278.490
4626.314 315.649
4626.967 317.007
4627.808 307.995
4628.351 308.591
4629.186 235.388
4629.838 337.330
4630.524 233.271
4631.210 295.592
4631.869 363.495
4632.465 352.515
4633.135 406.175
4633.845 363.411
4634.545 347.913
4635.201 347.883
4635.766 363.936
4636.423 402.476
4636.973 330.646
4637.815 256.993
4638.501 371.287
4639.099 396.858
4639.754 453.847
4640.324 406.150
4640.981 427.231
4641.685 364.073
4642.373 346.414
4643.022 337.387
4643.619 385.210
4644.275 459.973
4644.843 411.363
4645.502 464.049
4646.065 402.797
4646.721 466.563
4647.434 403.144
4648.137 376.891
4648.805 395.683
4649.362 394.069
4650.020 462.613
4650.576 392.675
4651.229 450.434
4651.791 421.343
4652.483 512.754
4653.047 430.803
4653.707 488.744
4654.427 422.998
4655.137 399.663
4655.806 403.972
4656.371 407.443
4657.031 473.888
4657.595 406.713
4658.266 471.580
4658.836 423.654
4659.546 538.748
4660.131 468.079
4660.808 540.151
4661.389 534.906
4662.073 535.337
4662.648 515.864
4663.178 442.351
4663.698 495.772
4664.408 409.295
4665.114 405.919
4665.787 410.282
4666.347 404.890
4667.006 463.081
4667.570 397.647
4668.240 478.747
4668.851 463.655
4669.528 522.769
4670.104 434.194
4670.769 478.417
4671.336 408.337
4671.997 471.196
4672.563 416.092
4673.221 459.949
4673.930 431.121
4674.463 521.664
4675.058 495.053
4675.776 587.756
4676.376 512.643
4677.077 586.438
4677.669 490.889
4678.359 553.811
4678.946 543.418
4679.627 508.513
4680.250 558.341
4680.824 506.912
4681.377 578.211
4681.970 496.964
4682.656 568.528
4683.250 486.854
4683.941 553.824
4684.526 461.353
4685.267 591.042
4685.865 594.474
4686.563 595.681
4687.161 585.690
4687.710 494.619
4688.257 554.878
4688.849 484.594
4689.532 539.387
4690.126 462.547
4690.814 517.375
4691.393 450.867
4692.074 516.385
4692.648 424.700
4693.345 479.395
4693.950 523.742
4694.646 538.547
4695.227 510.458
4695.778 445.239
4696.313 510.472
4696.894 436.173
4697.575 504.698
4698.168 418.464
4698.837 483.352
4699.554 429.461
4700.265 405.025
4700.937 392.926
4701.503 387.130
4702.165 445.762
4702.729 370.905
4703.382 399.714
4704.081 336.135
4704.780 341.966
4705.442 345.257
4705.995 339.431
4706.649 322.284
4707.486 310.957
4708.033 307.007
4708.865 240.519
4709.521 362.346
4710.214 247.844
4710.906 303.139
4711.549 294.350
4712.388 292.947
4712.944 308.441
4713.785 238.362
4714.443 351.208
4715.150 243.522
4715.843 298.207
4716.498 296.318
4717.335 295.183
4717.877 295.953
4718.715 231.353
4719.365 346.789
4720.049 229.724
4720.731 274.518
4721.388 275.944
4722.233 303.387
4722.820 352.035
4723.495 417.208
4724.058 352.294
4724.714 393.206
4725.414 260.921
4726.111 326.259
4726.775 315.139
4727.628 315.798
4728.182 324.848
4729.028 254.604
4729.685 374.511
4730.381 251.412
4731.099 313.737
4731.750 314.339
4732.599 319.370
4733.150 321.456
4733.996 250.276
4734.650 371.906
4735.345 252.648
4736.040 310.899
4736.700 317.690
4737.549 310.000
4738.106 342.292
4738.787 424.206
4739.517 394.056
4740.225 363.885
4740.904 381.136
4741.466 387.820
4742.126 430.224
4742.703 362.593
4743.374 423.264
4743.945 367.425
4744.597 415.084
4745.301 355.753
4745.997 339.135
4746.657 332.189
4747.204 329.784
4748.048 256.304
4748.699 365.631
4749.390 242.534
4750.072 294.534
4750.707 267.263
4751.539 265.862
4752.071 268.174
4752.887 207.263
4753.505 312.400
4754.181 265.350
4754.888 333.547
4755.531 326.484
4756.373 328.995
4756.909 326.840
4757.740 243.452
4758.387 368.543
4759.073 246.280
4759.756 308.315
4760.396 299.282
4761.222 291.637
4761.755 298.911
4762.582 236.557
4763.214 344.356
4763.898 238.504
4764.576 286.854
4765.214 281.162
4766.038 281.044
4766.571 285.103
4767.390 220.808
4768.029 334.663
4768.618 360.938
4769.276 423.864
4769.976 360.073
4770.668 354.191
4771.316 338.629
4771.859 322.860
4772.693 251.021
4773.384 429.100
4773.951 376.871
4774.606 430.916
4775.163 369.140
4775.819 420.450
4776.513 361.900
4777.222 360.178
4777.870 360.892
4778.424 360.005
4779.068 417.116
4779.617 353.187
4780.262 336.127
4781.097 324.914
4781.640 325.255
4782.476 255.021
4783.127 367.584
4783.815 251.415
4784.515 309.160
4785.163 308.117
4786.005 295.619
4786.540 299.664
4787.380 226.804
4788.030 344.511
4788.720 251.651
4789.403 302.309
4790.044 299.303
4790.872 292.601
4791.416 306.620
4792.269 238.571
4792.919 346.459
4793.611 233.875
4794.301 294.070
4794.956 294.141
4795.800 299.296
4796.350 310.982
4797.187 246.731
4797.835 376.566
4798.438 338.444
4799.107 429.507
4799.811 354.905
4800.528 343.929
4801.185 349.900
4801.740 351.258
4802.406 411.395
4802.966 354.120
4803.614 411.087
4804.177 368.950
4804.837 410.541
4805.550 350.627
4806.246 265.428
4806.898 380.183
4807.602 260.598
4808.310 335.779
4809.022 436.299
4809.600 408.162
4810.270 458.026
4810.840 402.865
4811.505 443.262
4812.223 367.269
4812.919 354.259
4813.581 471.369
4814.174 420.510
4814.845 422.086
4815.415 408.671
4816.112 491.483
4816.680 422.034
4817.352 494.816
4817.924 418.554
4818.603 481.968
4819.188 428.192
4819.857 500.396
4820.455 451.012
4821.138 548.594
4821.720 475.766
4822.401 541.436
4822.989 455.742
4823.673 525.256
4824.248 530.375
4824.920 527.266
4825.489 517.225
4826.016 443.667
4826.552 520.034
4827.124 438.883
4827.805 502.886
4828.372 414.755
4829.032 475.510
4829.747 410.645
4830.455 398.462
4831.117 392.670
4831.677 394.539
4832.336 457.229
4832.904 382.881
4833.584 464.988
4834.202 445.244
4834.897 509.640
4835.469 441.270
4836.141 497.406
4836.712 432.366
4837.375 478.183
4837.941 405.332
4838.605 431.593
4839.314 364.213
4840.010 340.064
4840.659 331.018
4841.208 328.613
4841.872 403.451
4842.574 272.488
4843.271 331.745
4843.924 318.295
4844.777 316.462
4845.584 338.552
4846.422 268.664
4847.068 391.771
4847.766 271.936
4848.460 344.846
4849.122 428.389
4849.713 401.086
4850.409 449.095
4851.140 385.434
4851.862 355.059
4852.529 345.573
4853.091 349.003
4853.740 409.056
4854.295 335.550
4855.136 254.579
4855.791 391.888
4856.356 364.951
4857.017 412.979
4857.719 387.541
4858.457 406.550
4859.135 412.666
4859.706 405.440
4860.379 444.564
4860.960 401.427
4861.617 443.262
4862.183 387.930
4862.846 420.631
4863.545 273.588
4864.240 342.601
4864.927 470.865
4865.501 418.462
4866.162 477.305
4866.886 412.575
4867.611 400.809
4868.299 403.554
4868.872 387.881
4869.593 506.871
4870.184 526.905
4870.861 433.293
4871.433 425.865
4872.101 490.451
4872.674 427.656
4873.394 485.867
4873.991 449.608
4874.674 516.866
4875.259 518.998
4875.947 522.013
4876.529 428.106
4877.201 404.525
4877.768 401.674
4878.431 433.612
4878.993 367.732
4879.650 412.841
4880.203 337.623
4881.040 254.707
4881.690 378.985
4882.390 248.791
4883.085 303.103
4883.728 279.104
4884.564 273.650
4885.109 295.525
4885.957 304.030
4886.656 338.481
4887.212 353.407
4887.864 405.664
4888.423 354.396
4889.091 428.067
4889.652 371.293
4890.325 439.267
4891.037 370.106
4891.744 354.772
4892.399 328.145
4892.947 328.352
4893.797 258.865
4894.443 351.744
4895.137 251.462
4895.835 308.215
4896.492 312.957
4897.333 307.882
4897.885 352.158
4898.581 436.350
4899.141 378.763
4899.802 424.028
4900.510 361.945
4901.209 352.131
4901.876 359.322
4902.447 370.541
4903.104 424.091
4903.666 372.311
4904.322 428.245
4904.881 375.007
4905.557 431.491
4906.262 370.022
4906.968 357.131
4907.621 354.456
4908.177 346.704
4908.827 391.735
4909.521 271.326
4910.219 336.147
4910.874 390.510
4911.427 343.390
4912.082 409.158
4912.793 356.095
4913.502 273.847
4914.152 369.907
4914.852 240.631
4915.547 281.429
4916.185 267.909
4917.002 254.815
4917.520 200.852
4918.341 250.573
4919.146 198.096
4919.838 366.849
4920.544 257.051
4921.261 341.188
4921.934 427.517
4922.489 360.891
4923.133 400.972
4923.826 264.983
4924.520 343.282
4925.184 444.867
4925.769 408.785
4926.434 472.525
4927.145 415.315
4927.856 392.338
4928.524 399.055
4929.099 396.999
4929.769 475.376
4930.331 410.083
4931.025 499.817
4931.605 449.204
4932.293 525.124
4932.867 416.135
4933.548 485.192
4934.118 418.956
4934.802 515.410
4935.409 475.206
4936.095 513.485
4936.670 508.585
4937.340 515.106
4937.914 424.608
4938.600 522.061
4939.203 541.632
4939.737 480.992
4940.283 555.762
4940.869 477.296
4941.556 546.222
4942.122 433.221
4942.798 499.496
4943.505 420.907
4944.206 371.436
4944.871 357.401
4945.426 349.175
4946.077 411.248
4946.626 363.407
4947.268 415.189
4947.958 360.058
4948.654 278.276
4949.294 402.566
4949.978 262.625
4950.668 319.980
4951.315 315.532
4952.158 324.670
4952.699 310.477
4953.537 231.932
4954.166 327.355
4954.839 217.953
4955.511 268.866
4956.133 265.525
4956.948 259.460
4957.475 268.898
4958.279 200.294
4959.084 196.854
4959.725 387.006
4960.092 420.493
4960.463 415.291
4960.828 410.959
4961.193 402.343
4961.562 389.033
4961.925 384.627
4962.290 384.905
4962.659 397.290
4963.023 398.364
4963.387 376.712
4963.748 376.056
4964.107 373.279
4964.466 364.163
4964.838 360.014
4965.201 401.208
4965.586 445.176
4965.986 457.129
4966.369 448.561
4966.747 452.140
4967.123 451.274
4967.502 446.523
4967.877 434.662
4968.251 424.452
4968.644 429.492
4969.012 395.624
4969.376 385.228
4969.742 397.808
4970.109 395.383
4970.481 398.364
4970.845 382.952
4971.241 411.491
4971.625 451.474
4972.001 444.140
4972.378 429.359
4972.751 417.802
4973.122 406.991
4973.492 396.187
4973.859 378.657
4974.224 371.946
4974.588 362.861
4974.948 346.323
4975.309 348.200
4975.668 348.200
4976.027 349.049
4976.388 349.011
4976.749 338.877
4977.109 335.211
4977.467 328.625
4977.821 312.555
4978.173 284.431
4978.519 252.962
4978.863 250.704
4979.206 243.393
4979.548 236.829
4979.889 235.294
4980.229 227.062
4980.567 202.371
4980.902 194.618
4981.236 195.206
4981.570 198.191
4981.903 207.164
4982.241 209.588
4982.575 205.986
4982.915 212.358
4983.261 222.204
4983.602 233.930
4983.944 233.930
4984.286 225.126
4984.628 243.534
4984.977 257.205
4985.324 258.696
4985.669 252.153
4986.013 245.673
4986.360 240.578
4986.704 234.679
4987.064 244.160
4987.407 235.294
4987.747 235.294
4988.087 232.353
4988.426 202.985
4988.761 201.756
4989.098 213.628
4989.436 229.625
4989.781 226.726
4990.124 217.647
4990.463 204.387
4990.806 196.444
4991.142 203.530
4991.481 197.734
4991.821 203.004
4992.155 199.385
4992.491 215.935
4992.829 194.030
4993.165 208.341
4993.500 205.223
4993.846 208.341
4994.182 200.000
4994.517 194.030
4994.853 193.459
4995.188 193.459
4995.524 194.030
4995.858 189.190
4996.191 180.733
4996.524 174.175
4996.856 166.169
4997.188 177.023
4997.556 200.285
4997.893 209.413
4998.231 208.341
4998.568 191.516
4998.900 168.662
4999.246 193.351
4999.577 196.970
4999.908 195.206
5000.240 200.605
5000.575 210.667
5000.912 229.388
5001.253 219.347
5001.595 222.564
5001.932 218.920
5002.269 208.955
5002.605 207.112
5002.942 208.955
5003.278 207.726
5003.615 189.073
5003.947 172.185
5004.277 166.667
5004.607 165.672
5004.940 174.717
5005.278 179.895
5005.626 189.035
5005.978 242.013
5006.326 257.931
5006.677 263.771
5007.022 269.317
5007.370 262.159
5007.722 270.707
5008.073 279.195
5008.424 270.664
5008.775 271.429
5009.125 271.429
5009.475 255.051
5009.823 261.637
5010.166 261.637
5010.511 260.870
5010.856 250.000
5011.204 245.673
5011.551 245.673
5011.897 245.673
5012.242 244.265
5012.590 234.158
5012.937 231.904
5013.281 218.585
5013.624 209.164
5013.984 229.644
5014.327 219.766
5014.684 234.612
5015.026 233.930
5015.367 236.125
5015.710 225.789
5016.050 208.341
5016.386 208.341
5016.723 217.008
5017.065 217.163
5017.415 206.515
5017.752 198.244
5018.091 192.334
5018.428 194.030
5018.763 194.030
5019.098 191.210
5019.441 177.043
5019.778 170.236
5020.109 155.288
5020.431 154.341
5020.755 154.341
5021.080 155.288
5021.403 162.315
5021.735 174.266
5022.062 174.312
5022.389 168.205
5022.716 169.231
5023.041 174.648
5023.388 198.779
5023.720 204.794
5024.052 197.665
5024.386 188.438
5024.715 181.818
5025.046 195.794
5025.377 179.347
5025.706 167.692
5026.034 169.140
5026.365 158.974
5026.692 186.673
5027.059 253.639
5027.424 284.544
5027.789 331.264
5028.172 400.475
5028.544 406.516
5028.914 402.422
5029.272 292.463
5030.135 315.036
5030.679 329.092
5031.517 267.866
5032.171 400.900
5032.866 261.138
5033.553 306.960
5034.199 278.896
5035.025 277.602
5035.558 271.849
5036.382 209.180
5037.016 315.351
5037.682 212.635
5038.350 258.645
5038.959 252.315
5039.765 185.035
5040.575 186.964
5041.374 172.990
5042.171 171.745
5042.977 171.588
5043.777 177.056
5044.589 184.135
5045.401 191.305
5046.215 185.990
5047.031 248.422
5047.553 263.462
5048.377 209.398
5049.030 316.114
5049.704 213.296
5050.384 264.601
5051.021 258.456
5051.848 261.781
5052.367 266.004
5053.176 195.391
5053.846 392.001
5054.397 357.286
5055.056 408.550
5055.760 356.191
5056.457 341.227
5057.127 372.315
5057.693 394.382
5058.377 469.014
5058.952 416.474
5059.625 476.121
5060.191 418.686
5060.866 476.241
5061.578 388.206
5062.281 369.724
5062.953 369.986
5063.514 369.876
5064.164 428.497
5064.727 377.085
5065.392 426.111
5065.943 375.480
5066.603 442.371
5067.316 380.448
5068.019 363.404
5068.675 365.787
5069.242 368.479
5069.914 449.650
5070.476 394.105
5071.145 442.940
5071.717 379.902
5072.379 435.597
5073.088 359.316
5073.786 340.121
5074.446 355.239
5074.999 342.987
5075.651 394.051
5076.213 345.491
5076.877 412.877
5077.430 349.585
5078.076 408.625
5078.777 360.171
5079.472 354.218
5080.117 340.082
5080.661 337.939
5081.315 421.212
5082.014 370.738
5082.703 359.294
5083.352 354.853
5083.900 351.426
5084.550 414.101
5085.107 355.552
5085.764 404.648
5086.458 357.162
5087.161 359.983
5087.816 359.445
5088.378 346.227
5089.035 405.483
5089.585 360.291
5090.232 412.574
5090.919 275.704
5091.612 315.620
5092.273 306.871
5093.120 315.013
5093.661 312.156
5094.491 233.048
5095.133 326.511
5095.825 243.949
5096.513 304.746
5097.153 295.378
5097.987 291.986
5098.522 301.686
5099.354 241.722
5100.001 336.172
5100.694 232.661
5101.391 338.253
5102.069 452.037
5102.630 371.902
5103.298 438.340
5103.858 358.159
5104.513 426.187
5105.212 365.750
5105.913 365.194
5106.571 348.972
5107.122 314.846
5107.767 312.240
5108.610 318.853
5109.153 340.909
5109.993 268.518
5110.651 398.024
5111.202 361.931
5111.857 430.467
5112.558 363.506
5113.258 278.374
5113.899 384.817
5114.584 261.607
5115.301 347.559
5115.982 436.320
5116.545 378.343
5117.193 420.956
5117.748 363.122
5118.405 428.876
5119.114 425.750
5119.668 498.135
5120.386 433.163
5121.089 415.709
5121.750 422.099
5122.320 428.858
5122.982 498.630
5123.542 420.238
5124.219 473.320
5124.777 403.816
5125.445 479.948
5126.157 416.389
5126.862 411.156
5127.551 423.384
5128.120 508.032
5128.794 426.344
5129.358 418.865
5130.022 476.179
5130.588 398.723
5131.257 483.924
5131.850 466.046
5132.521 544.123
5133.099 533.484
5133.779 533.771
5134.350 512.074
5134.886 452.552
5135.414 509.480
5135.986 435.971
5136.666 499.933
5137.240 429.095
5137.914 488.972
5138.475 419.819
5139.141 482.165
5139.853 417.999
5140.560 405.210
5141.226 401.078
5141.788 409.920
5142.446 471.111
5143.032 429.558
5143.719 566.932
5144.311 573.643
5145.012 575.328
5145.623 586.580
5146.185 513.608
5146.751 579.264
5147.353 509.592
5148.049 596.338
5148.645 504.485
5149.347 599.753
5149.944 488.234
5150.645 592.790
5151.245 588.969
5151.958 599.122
5152.554 567.720
5153.132 506.029
5153.682 571.006
5154.280 485.924
5155.003 572.211
5155.624 499.301
5156.337 581.438
5156.944 496.167
5157.656 590.752
5158.258 592.581
5158.953 585.248
5159.537 553.972
5160.091 504.816
5160.635 561.079
5161.221 470.806
5161.896 528.512
5162.470 429.294
5163.154 480.540
5163.719 412.066
5164.377 490.613
5165.092 429.322
5165.799 417.822
5166.465 404.384
5167.022 386.428
5167.666 418.180
5168.216 358.176
5168.853 394.782
5169.563 349.283
5170.258 266.260
5170.920 368.205
5171.606 242.972
5172.289 281.895
5172.934 282.013
5173.794 314.450
5174.362 372.865
5175.030 449.093
5175.589 356.844
5176.236 401.365
5176.786 340.424
5177.616 265.780
5178.271 391.800
5178.831 354.361
5179.673 266.775
5180.325 391.957
5180.883 351.449
5181.550 434.805
5182.130 415.418
5182.802 477.035
5183.512 408.350
5184.224 394.526
5184.913 406.980
5185.480 388.386
5186.155 438.367
5186.981 365.136
5187.633 421.717
5188.185 351.641
5188.837 338.729
5189.684 333.851
5190.240 334.718
5190.885 323.065
5191.730 324.337
5192.275 332.320
5192.936 333.172
5193.777 321.460
5194.326 342.541
5194.992 406.235
5195.541 349.997
5196.193 405.473
5196.897 359.992
5197.586 337.949
5198.238 344.714
5198.784 330.597
5199.434 313.279
5200.280 320.153
5200.830 337.167
5201.664 245.856
5202.332 362.346
5203.025 257.621
5203.724 321.216
5204.367 305.206
5205.209 309.656
5205.761 320.218
5206.605 253.634
5207.254 339.978
5207.941 237.470
5208.630 277.748
5209.281 282.467
5210.112 284.106
5210.657 299.648
5211.482 221.054
5212.117 323.775
5212.806 228.879
5213.497 292.912
5214.133 286.821
5214.962 290.109
5215.503 285.826
5216.331 219.755
5216.971 333.990
5217.651 221.146
5218.338 293.290
5218.981 293.637
5219.835 293.101
5220.387 329.286
5221.043 414.918
5221.742 352.251
5222.439 352.400
5223.083 346.212
5223.638 341.035
5224.288 390.548
5224.848 350.043
5225.502 330.727
5226.345 334.373
5226.899 333.493
5227.548 325.911
5228.393 321.031
5228.949 342.418
5229.600 322.529
5230.435 302.157
5230.981 311.108
5231.817 247.158
5232.474 389.042
5233.162 264.891
5233.859 335.367
5234.521 407.121
5235.075 366.555
5235.730 344.102
5236.564 329.894
5237.112 334.663
5237.937 264.236
5238.580 355.492
5239.182 418.259
5239.894 496.716
5240.607 406.216
5241.308 377.336
5241.981 391.661
5242.538 395.044
5243.200 472.826
5243.761 406.031
5244.423 453.203
5244.986 398.336
5245.642 461.711
5246.349 378.599
5247.048 366.489
5247.702 370.072
5248.257 347.149
5248.910 327.046
5249.755 333.366
5250.301 341.253
5251.133 322.955
5251.811 355.572
5252.396 374.081
5253.062 431.484
5253.630 376.712
5254.285 423.481
5254.838 366.207
5255.489 426.813
5256.190 407.540
5256.923 519.515
5257.464 451.183
5257.991 506.497
5258.565 429.642
5259.240 478.128
5259.970 429.528
5260.687 407.866
5261.363 422.602
5261.930 427.115
5262.600 487.894
5263.165 415.224
5263.828 467.304
5264.390 408.431
5265.085 480.137
5265.682 449.793
5266.372 528.588
5266.959 457.625
5267.646 534.656
5268.222 531.416
5268.890 527.930
5269.459 433.964
5270.131 422.006
5270.697 423.384
5271.353 485.060
5271.919 420.899
5272.585 485.314
5273.154 419.894
5273.822 462.981
5274.530 415.245
5275.239 404.950
5275.917 410.732
5276.495 502.361
5277.165 430.834
5277.734 416.471
5278.414 501.357
5278.993 515.536
5279.673 526.605
5280.244 518.581
5280.770 448.780
5281.306 517.267
5281.878 445.423
5282.563 516.589
5283.136 446.030
5283.813 497.376
5284.393 431.548
5285.067 495.968
5285.640 414.843
5286.308 469.793
5286.872 411.437
5287.538 473.991
5288.256 416.133
5288.972 408.460
5289.632 400.450
5290.190 400.513
5290.845 455.039
5291.399 385.758
5292.055 440.834
5292.619 391.296
5293.279 455.611
5293.980 381.372
5294.681 287.318
5295.323 384.388
5296.015 253.571
5296.702 311.190
5297.351 309.534
5298.179 301.560
5298.714 309.654
5299.559 246.762
5300.191 354.741
5300.871 243.954
5301.559 296.806
5302.195 296.355
5303.029 298.214
5303.563 298.275
5304.393 236.156
5305.029 347.570
5305.715 234.707
5306.397 287.236
5307.046 291.509
5307.874 294.728
5308.418 311.919
5309.246 244.172
5309.887 335.222
5310.567 229.095
5311.247 280.037
5311.884 277.787
5312.705 268.236
5313.245 279.566
5314.063 218.441
5314.709 335.438
5315.395 236.986
5316.079 294.012
5316.741 295.141
5317.572 282.467
5318.109 280.326
5318.933 211.552
5319.557 248.564
5320.385 263.046
5320.901 268.841
5321.723 221.420
5322.368 355.105
5322.921 362.534
5323.608 420.743
5324.311 357.571
5325.006 346.856
5325.659 337.254
5326.209 330.547
5326.861 314.812
5327.715 313.695
5328.270 309.182
5329.126 242.573
5329.779 329.047
5330.470 244.630
5331.160 283.885
5331.809 284.800
5332.647 299.776
5333.196 317.138
5334.029 248.095
5334.677 347.087
5335.365 240.707
5336.064 319.321
5336.732 431.517
5337.294 361.330
5337.952 426.242
5338.508 338.495
5339.350 258.010
5340.013 381.430
5340.708 261.123
5341.401 325.062
5342.051 323.527
5342.887 330.006
5343.432 348.527
5344.080 337.062
5344.933 341.828
5345.491 341.068
5346.144 310.123
5346.991 324.224
5347.537 320.063
5348.383 257.546
5349.038 382.351
5349.735 347.448
5350.432 364.885
5351.156 430.716
5351.734 420.376
5352.400 474.051
5352.976 413.353
5353.642 456.944
5354.199 384.148
5354.858 455.287
5355.569 395.015
5356.280 374.929
5356.941 370.190
5357.500 370.784
5358.171 461.294
5358.732 400.163
5359.397 467.457
5359.958 377.993
5360.613 429.507
5361.310 368.369
5362.010 340.459
5362.656 337.211
5363.211 343.744
5363.860 395.067
5364.424 361.606
5365.078 409.293
5365.633 356.357
5366.288 403.397
5366.985 350.916
5367.679 338.071
5368.336 356.271
5368.888 353.205
5369.542 398.384
5370.107 352.043
5370.759 397.733
5371.319 349.559
5372.159 270.691
5372.835 435.565
5373.417 362.528
5374.097 413.087
5374.655 349.014
5375.301 335.223
5376.140 311.798
5376.685 311.519
5377.519 245.254
5378.173 361.204
5378.862 249.631
5379.552 309.882
5380.199 312.913
5381.043 309.050
5381.595 320.000
5382.429 252.313
5383.080 370.849
5383.772 256.753
5384.464 321.620
5385.122 310.035
5385.966 311.131
5386.519 320.005
5387.365 251.385
5388.052 376.322
5388.615 361.049
5389.275 409.982
5389.968 355.406
5390.664 267.409
5391.317 380.225
5392.022 271.211
5392.715 336.421
5393.369 389.095
5393.923 347.854
5394.761 338.912
5395.411 333.953
5395.959 346.536
5396.610 431.455
5397.356 404.386
5398.064 397.659
5398.725 388.171
5399.284 370.739
5399.940 436.157
5400.491 365.774
5401.158 451.395
5401.713 361.800
5402.369 424.289
5403.073 366.715
5403.774 368.003
5404.424 361.256
5404.977 354.351
5405.637 421.907
5406.182 351.482
5406.820 386.803
5407.527 352.446
5408.219 339.566
5408.868 350.532
5409.421 346.447
5410.066 409.190
5410.612 349.712
5411.264 395.101
5411.959 271.893
5412.653 342.192
5413.321 453.941
5413.885 367.015
5414.542 410.016
5415.100 355.222
5415.751 402.501
5416.450 270.385
5417.137 333.754
5417.782 336.062
5418.617 317.465
5419.160 321.396
5419.988 253.280
5420.622 371.462
5421.306 256.464
5421.990 305.668
5422.637 297.455
5423.464 301.421
5424.002 321.224
5424.829 253.991
5425.477 388.449
5426.168 263.665
5426.859 297.518
5427.502 271.694
5428.321 269.862
5428.853 273.763
5429.680 212.354
5430.328 320.831
5431.003 223.666
5431.690 289.616
5432.320 265.653
5433.156 263.918
5433.678 273.962
5434.487 208.567
5435.107 250.543
5435.918 245.914
5436.440 209.845
5437.254 191.121
5438.060 186.480
5438.855 192.970
5439.664 276.986
5440.318 318.463
5441.155 324.643
5441.696 313.600
5442.533 246.547
5443.170 372.884
5443.856 253.604
5444.541 311.381
5445.183 309.474
5446.016 328.464
5446.559 339.084
5447.206 403.687
5447.897 277.196
5448.595 349.287
5449.235 388.686
5449.933 348.719
5450.629 347.669
5451.271 337.244
5451.818 351.287
5452.453 410.657
5452.995 342.430
5453.690 478.895
5454.247 404.477
5454.910 463.078
5455.613 384.548
5456.325 376.395
5456.979 371.570
5457.540 383.637
5458.196 435.784
5458.751 380.731
5459.400 430.442
5459.947 370.892
5460.592 426.852
5461.292 370.625
5461.981 345.597
5462.636 356.724
5463.184 353.803
5463.853 406.685
5464.411 353.971
5465.065 387.308
5466.026 280.365
5466.715 343.916
5467.365 406.889
5467.914 356.322
5468.561 415.000
5469.119 370.738
5469.767 431.492
5470.480 369.717
5471.188 365.235
5471.854 374.394
5472.405 355.333
5473.050 416.927
5473.604 363.708
5474.247 420.148
5474.802 364.878
5475.459 433.800
5476.157 363.575
5476.855 350.015
5477.518 372.635
5478.078 385.525
5478.743 506.767
5479.315 410.762
5479.989 495.056
5480.555 432.550
5481.218 495.288
5481.785 418.869
5482.445 467.187
5483.155 447.762
5483.707 550.151
5484.302 456.766
5484.987 535.289
5485.578 462.219
5486.260 543.730
5486.843 466.562
5487.536 557.554
5488.122 552.610
5488.817 563.449
5489.401 554.275
5489.941 485.890
5490.486 558.756
5491.080 459.031
5491.800 546.430
5492.418 500.299
5493.124 592.577
5493.721 506.769
5494.422 588.104
5495.023 600.631
5495.721 595.810
5496.320 584.576
5496.878 510.153
5497.437 565.615
5498.024 461.444
5498.740 573.870
5499.360 494.377
5500.079 572.092
5500.689 507.268
5501.394 589.328
5501.992 589.234
5502.689 557.933
5503.276 513.960
5503.814 447.698
5504.352 528.242
5504.934 442.812
5505.613 483.403
5506.338 426.967
5507.057 417.864
5507.734 415.104
5508.299 385.795
5508.960 447.140
5509.524 391.296
5510.178 442.450
5510.737 373.971
5511.405 418.294
5512.110 368.046
5512.806 341.614
5513.466 355.846
5514.026 362.302
5514.687 433.249
5515.262 410.529
5515.963 523.423
5516.544 517.387
5517.232 498.372
5517.825 509.779
5518.366 451.495
5518.896 508.321
5519.479 432.646
5520.161 481.940
5520.750 420.567
5521.473 544.675
5522.061 462.923
5522.739 527.514
5523.319 520.309
5524.006 505.578
5524.592 498.351
5525.137 433.950
5525.675 497.099
5526.400 423.440
5527.115 407.831
5527.789 412.029
5528.361 403.747
5529.031 467.016
5529.598 399.755
5530.260 450.375
5530.819 378.229
5531.473 422.417
5532.177 365.904
5532.874 347.304
5533.538 345.579
5534.089 341.873
5534.742 399.886
5535.295 346.297
5535.941 391.389
5536.644 346.442
5537.338 341.023
5537.999 340.267
5538.550 344.425
5539.202 387.167
5539.766 340.227
5540.461 465.897
5541.033 418.429
5541.699 488.141
5542.414 422.454
5543.132 399.695
5543.813 402.725
5544.397 399.082
5545.068 456.033
5545.638 394.830
5546.331 478.929
5546.908 413.715
5547.574 483.002
5548.287 403.185
5548.999 398.195
5549.674 395.287
5550.241 392.616
5550.959 493.979
5551.547 519.240
5552.234 519.441
5552.812 515.439
5553.345 424.853
5553.877 501.960
5554.590 416.610
5555.304 480.960
5555.843 462.716
5556.400 545.808
5556.981 459.034
5557.662 533.160
5558.236 455.932
5558.919 518.953
5559.500 439.666
5560.183 488.500
5560.758 424.172
5561.432 494.604
5562.008 426.388
5562.691 479.385
5563.402 411.041
5564.109 394.356
5564.788 410.455
5565.350 394.332
5566.021 425.505
5566.610 395.287
5567.282 471.000
5567.847 399.116
5568.509 460.754
5569.238 410.574
5569.954 402.947
5570.634 397.809
5571.199 396.350
5571.862 435.786
5572.456 406.946
5573.117 461.294
5573.678 390.205
5574.339 434.512
5575.052 364.230
5575.751 348.994
5576.417 360.681
5576.997 344.207
5577.658 409.591
5578.223 363.024
5578.895 399.881
5579.458 383.466
5580.149 466.339
5580.867 391.106
5581.573 361.918
5582.242 365.056
5582.828 384.498
5583.534 515.812
5584.155 554.116
5584.859 590.416
5585.440 558.469
5585.978 496.076
5586.522 571.749
5587.105 485.691
5587.802 555.248
5588.380 470.593
5589.061 538.161
5589.642 457.530
5590.316 522.291
5590.888 514.648
5591.561 535.436
5592.139 426.591
5592.814 419.980
5593.392 504.844
5594.062 497.522
5594.638 499.308
5595.166 426.239
5595.882 422.933
5596.545 407.106
5597.117 506.261
5597.813 532.764
5598.395 517.977
5598.922 438.824
5599.636 412.247
5600.304 423.303
5600.892 514.432
5601.604 581.153
5602.190 563.035
5602.741 488.184
5603.289 560.358
5603.875 474.116
5604.564 544.665
5605.150 472.070
5605.845 558.847
5606.432 481.797
5607.138 572.614
5607.729 558.194
5608.427 574.033
5609.050 557.097
5609.631 507.169
5610.191 573.388
5610.805 485.722
5611.514 578.185
5612.129 496.322
5612.833 582.144
5613.428 499.273
5614.121 571.082
5614.709 558.486
5615.397 550.718
5616.024 574.931
5616.587 502.364
5617.147 569.690
5617.761 495.631
5618.467 578.272
5619.080 512.631
5619.780 584.858
5620.382 513.501
5621.079 588.061
5621.680 597.596
5622.376 589.546
5622.974 574.336
5623.520 491.084
5624.073 555.898
5624.652 468.888
5625.332 547.426
5625.920 476.748
5626.611 570.655
5627.202 497.216
5627.891 569.855
5628.476 548.111
5629.165 585.482
5629.772 575.266
5630.321 496.586
5630.860 551.803
5631.449 492.904
5632.142 564.410
5632.726 459.690
5633.403 513.968
5633.986 436.875
5634.685 523.595
5635.261 434.521
5635.937 507.392
5636.509 432.636
5637.185 512.744
5637.767 513.562
5638.440 423.582
5639.013 419.281
5639.681 484.592
5640.251 425.576
5640.920 475.848
5641.491 411.384
5642.163 483.648
5642.880 424.088
5643.588 410.311
5644.254 403.758
5644.824 419.589
5645.489 479.993
5646.059 421.442
5646.730 490.970
5647.301 431.382
5647.971 484.058
5648.555 439.059
5649.239 537.938
5649.850 507.908
5650.550 585.842
5651.152 510.777
5651.843 575.945
5652.439 580.514
5653.146 592.438
5653.748 576.193
5654.310 513.711
5654.860 587.638
5655.469 492.727
5656.175 581.131
5656.777 512.463
5657.472 586.024
5658.072 507.360
5658.776 588.755
5659.380 593.392
5660.086 596.723
5660.686 585.721
5661.243 503.619
5661.799 591.083
5662.399 506.221
5663.100 587.756
5663.701 500.991
5664.418 559.968
5665.036 493.970
5665.734 589.550
5666.332 590.567
5667.038 585.396
5667.651 584.919
5668.213 507.786
5668.772 576.344
5669.379 507.360
5670.084 562.267
5670.707 498.613
5671.414 556.471
5672.037 496.077
5672.736 576.693
5673.334 579.515
5674.040 595.572
5674.639 579.597
5675.196 505.883
5675.740 567.510
5676.343 499.196
5677.050 591.236
5677.646 515.439
5678.341 591.116
5678.948 510.141
5679.661 594.415
5680.257 581.352
5680.974 595.919
5681.573 582.970
5682.131 494.775
5682.696 586.145
5683.293 510.569
5684.004 587.605
5684.605 493.163
5685.317 589.177
5685.916 509.475
5686.617 575.649
5687.228 577.460
5687.936 588.419
5688.542 573.660
5689.116 509.330
5689.677 575.146
5690.284 509.654
5690.979 582.667
5691.583 508.122
5692.286 574.207
5692.899 506.986
5693.600 587.307
5694.200 597.114
5694.915 597.408
5695.517 558.151
5696.092 512.846
5696.645 579.789
5697.267 494.962
5698.002 552.382
5698.627 499.884
5699.322 577.546
5699.930 499.583
5700.648 559.655
5701.232 525.880
5701.913 519.332
5702.488 426.958
5703.160 421.606
5703.741 417.952
5704.411 497.656
5704.986 434.385
5705.700 567.139
5706.299 503.186
5707.002 588.070
5707.624 578.880
5708.346 600.746
5708.943 579.412
5709.501 507.863
5710.054 592.729
5710.669 480.715
5711.374 579.760
5711.973 518.272
5712.667 588.103
5713.260 514.793
5713.958 582.940
5714.566 596.744
5715.284 602.209
5715.880 592.577
5716.433 508.338
5716.987 576.383
5717.595 506.994
5718.296 587.908
5718.895 511.577
5719.601 590.188
5720.204 505.488
5720.915 588.875
5721.520 592.459
5722.222 592.817
5722.822 583.802
5723.379 508.555
5723.933 589.174
5724.533 511.807
5725.232 587.258
5725.836 506.850
5726.541 586.070
5727.142 506.436
5727.845 592.426
5728.447 585.638
5729.151 586.151
5729.759 585.572
5730.314 511.594
5730.869 580.586
5731.468 502.022
5732.168 580.839
5732.764 502.823
5733.445 558.781
5734.031 483.379
5734.713 543.310
5735.297 539.546
5736.003 596.950
5736.602 590.931
5737.153 506.399
5737.709 582.852
5738.308 498.086
5739.017 574.537
5739.607 487.334
5740.288 554.405
5740.867 470.988
5741.548 521.541
5742.118 425.459
5742.779 487.476
5743.367 464.692
5744.095 565.590
5744.682 579.221
5745.370 557.166
5745.949 529.761
5746.482 446.462
5747.009 498.522
5747.586 433.451
5748.259 493.500
5748.968 421.065
5749.677 393.917
5750.340 383.753
5750.921 450.800
5751.613 524.988
5752.187 508.858
5752.715 430.493
5753.433 421.377
5754.100 409.936
5754.662 409.233
5755.322 429.668
5755.906 397.784
5756.583 497.208
5757.148 403.455
5757.809 471.388
5758.515 407.835
5759.219 383.408
5759.920 414.825
5760.498 425.236
5761.166 495.073
5761.731 423.554
5762.396 484.514
5762.960 401.735
5763.618 447.173
5764.325 391.781
5765.026 377.243
5765.704 404.702
5766.283 418.368
5766.958 473.451
5767.564 395.994
5768.235 492.467
5768.796 403.633
5769.451 458.523
5770.013 398.204
5770.677 458.892
5771.378 377.425
5772.082 367.598
5772.745 370.517
5773.297 352.295
5773.947 395.838
5774.558 418.744
5775.261 507.315
5775.843 449.864
5776.512 492.475
5777.077 426.654
5777.740 488.849
5778.303 408.203
5778.967 465.666
5779.677 405.671
5780.383 381.060
5781.047 368.301
5781.617 367.991
5782.273 430.916
5782.832 373.407
5783.486 424.059
5784.181 275.002
5784.871 337.544
5785.547 427.354
5786.157 453.986
5786.839 541.746
5787.417 468.238
5788.097 516.186
5788.669 424.935
5789.339 474.743
5790.178 418.459
5790.839 478.747
5791.401 386.563
5792.061 437.840
5792.757 376.852
5793.451 367.901
5794.104 358.136
5794.663 364.837
5795.314 417.627
5795.871 350.187
5796.525 330.539
5797.373 334.238
5797.919 339.843
5798.755 266.881
5799.440 430.625
5800.008 391.944
5800.664 454.317
5801.218 386.193
5801.880 432.450
5802.473 446.588
5803.134 500.041
5803.842 423.924
5804.543 408.672
5805.193 400.875
5805.747 400.855
5806.394 427.210
5806.979 427.751
5807.676 503.529
5808.241 438.020
5808.902 499.076
5809.465 446.489
5810.182 523.615
5810.794 516.953
5811.487 586.912
5812.088 524.432
5812.777 597.411
5813.360 580.020
5814.039 569.629
5814.612 547.651
5815.144 459.116
5815.669 515.755
5816.232 444.325
5816.900 510.845
5817.466 433.334
5818.131 489.832
5818.732 474.030
5819.415 550.248
5819.987 468.261
5820.660 528.696
5821.235 456.303
5821.901 525.384
5822.470 429.595
5823.137 498.420
5823.709 428.520
5824.371 491.481
5824.935 443.754
5825.629 555.608
5826.210 479.904
5826.887 539.820
5827.462 531.989
5828.138 524.410
5828.708 522.198
5829.229 443.813
5829.936 417.677
5830.602 412.735
5831.159 409.048
5831.826 493.916
5832.426 565.052
5833.122 595.072
5833.704 579.598
5834.242 493.960
5834.777 570.597
5835.357 488.304
5836.030 544.213
5836.605 464.185
5837.277 519.205
5837.845 430.521
5838.509 476.060
5839.068 380.185
5839.718 418.495
5840.411 359.220
5841.103 351.828
5841.755 346.683
5842.301 346.542
5842.945 381.635
5843.641 375.929
5844.359 372.951
5845.013 350.835
5845.584 372.714
5846.254 494.382
5846.816 416.862
5847.473 462.593
5848.035 394.042
5848.697 458.068
5849.410 394.472
5850.113 378.145
5850.770 375.929
5851.329 370.047
5851.989 432.246
5852.545 366.918
5853.193 325.199
5854.037 307.949
5854.579 313.558
5855.412 236.161
5856.059 330.381
5856.744 221.278
5857.425 274.893
5858.057 269.113
5858.890 270.034
5859.424 277.706
5860.250 212.660
5860.884 315.263
5861.549 214.501
5862.211 252.565
5863.052 235.222
5863.724 370.046
5864.294 362.528
5864.951 407.680
5865.647 349.997
5866.341 264.242
5866.984 377.099
5867.674 250.319
5868.362 306.095
5869.005 363.085
5869.725 426.156
5870.461 409.515
5871.129 401.052
5871.690 385.243
5872.355 439.521
5872.922 371.771
5873.580 430.770
5874.135 359.887
5874.786 417.013
5875.480 359.071
5876.173 348.575
5876.820 353.681
5877.368 350.319
5878.020 396.813
5878.623 395.689
5879.285 429.647
5879.846 366.969
5880.506 430.153
5881.223 433.517
5881.756 504.893
5882.473 431.101
5883.187 421.820
5883.861 511.435
5884.459 542.522
5884.997 480.832
5885.536 546.411
5886.119 459.686
5886.796 519.571
5887.367 434.777
5888.030 495.118
5888.743 410.488
5889.447 395.342
5890.142 542.621
5890.717 533.058
5891.248 453.297
5891.773 518.839
5892.342 440.899
5893.012 503.641
5893.582 424.247
5894.247 482.885
5894.957 413.360
5895.666 402.044
5896.336 400.052
5896.897 384.272
5897.571 469.742
5898.164 433.088
5898.829 495.056
5899.399 430.275
5900.067 489.723
5900.784 410.769
5901.491 388.472
5902.140 377.428
5902.690 379.580
5903.352 466.181
5903.944 440.537
5904.616 486.574
5905.180 413.983
5905.837 472.278
5906.391 394.444
5907.039 441.489
5907.732 392.031
5908.450 395.045
5909.144 393.823
5909.700 390.337
5910.356 443.578
5910.909 378.618
5911.554 434.550
5912.101 365.569
5912.744 406.270
5913.441 276.774
5914.127 338.695
5914.827 423.440
5915.407 444.845
5916.067 477.207
5916.625 370.202
5917.279 424.681
5917.978 369.024
5918.673 354.232
5919.333 340.506
5919.878 342.204
5920.530 439.209
5921.249 431.912
5921.800 506.000
5922.381 458.136
5923.050 501.933
5923.619 430.095
5924.288 492.389
5925.004 413.260
5925.708 389.019
5926.363 395.965
5926.922 391.677
5927.641 504.222
5928.226 489.197
5928.942 536.857
5929.514 519.072
5930.045 429.582
5930.753 407.657
5931.423 405.571
5931.990 405.389
5932.652 461.577
5933.217 384.956
5933.880 461.153
5934.456 433.789
5935.132 500.798
5935.704 432.000
5936.369 472.122
5936.935 400.825
5937.593 447.060
5938.300 382.482
5939.001 374.365
5939.661 370.518
5940.222 363.122
5940.878 420.320
5941.433 355.409
5942.087 393.651
5942.788 270.131
5943.484 344.326
5944.154 467.884
5944.717 397.719
5945.376 453.010
5945.958 410.534
5946.645 479.738
5947.355 403.674
5948.074 391.844
5948.744 384.098
5949.308 371.433
5949.958 412.082
5950.513 396.628
5951.196 478.869
5951.758 390.060
5952.411 439.709
5953.117 417.216
5953.672 508.287
5954.260 429.978
5954.949 494.931
5955.665 423.308
5956.372 409.466
5957.036 506.804
5957.620 529.417
5958.166 464.700
5958.700 522.182
5959.272 433.168
5959.946 497.903
5960.663 444.802
5961.210 559.180
5961.804 485.346
5962.491 547.051
5963.072 478.896
5963.752 545.386
5964.335 473.901
5965.017 540.627
5965.600 542.786
5966.282 547.368
5966.860 528.903
5967.392 435.693
5967.947 571.758
5968.549 500.355
5969.261 575.649
5969.887 487.659
5970.581 576.049
5971.183 499.945
5971.877 574.671
5972.463 571.467
5973.147 569.499
5973.730 550.175
5974.268 472.388
5974.850 569.832
5975.459 519.335
5976.150 589.530
5976.750 518.680
5977.444 580.746
5978.062 500.669
5978.775 598.025
5979.369 578.638
5980.062 557.402
5980.637 532.679
5981.167 463.057
5981.740 546.806
5982.321 463.213
5982.998 515.182
5983.564 432.734
5984.225 480.741
5984.931 393.693
5985.628 376.011
5986.281 360.433
5986.832 360.330
5987.479 407.822
5988.025 336.804
5988.855 262.904
5989.500 380.007
5990.191 251.754
5990.880 304.187
5991.520 285.367
5992.379 327.168
5992.928 331.312
5993.769 258.679
5994.430 381.430
5995.126 264.405
5995.822 326.505
5996.472 311.489
5997.318 317.923
5997.869 351.187
5998.550 435.062
5999.104 368.964
5999.750 339.698
6000.604 370.605
6001.173 392.690
6001.832 441.189
6002.388 356.594
6003.036 398.984
6003.727 270.685
6004.418 309.315
6005.059 280.212
6005.892 271.088
6006.415 258.516
6007.229 204.042
6007.845 303.151
6008.510 204.703
6009.175 259.711
6009.988 210.223
6010.660 351.618
6011.352 239.483
6012.040 278.796
6012.671 271.378
6013.502 264.380
6014.034 265.581
6014.847 208.313
6015.530 357.956
6016.217 243.671
6016.906 300.901
6017.549 297.804
6018.381 296.630
6018.921 306.128
6019.749 229.946
6020.392 317.420
6020.991 359.254
6021.648 419.223
6022.345 265.090
6023.033 313.345
6023.699 380.763
6024.294 364.543
6024.950 412.625
6025.645 275.742
6026.338 326.715
6026.990 312.150
6027.822 302.424
6028.362 289.639
6029.191 240.498
6029.860 426.855
6030.441 384.825
6031.168 484.038
6031.731 405.032
6032.401 461.853
6033.117 373.044
6033.818 349.428
6034.524 377.541
6035.100 373.849
6035.775 471.387
6036.339 407.318
6036.999 466.053
6037.560 401.827
6038.217 447.434
6038.920 368.571
6039.616 350.272
6040.264 353.504
6040.810 338.260
6041.448 401.251
6042.162 408.186
6042.885 380.000
6043.548 362.826
6044.148 409.870
6044.812 498.028
6045.380 432.000
6046.044 488.925
6046.607 410.811
6047.273 468.504
6047.984 401.257
6048.686 379.445
6049.343 371.181
6049.902 370.350
6050.556 412.394
6051.106 349.997
6051.753 397.267
6052.455 272.173
6053.148 334.182
6053.788 319.513
6054.629 313.148
6055.173 313.055
6056.010 325.345
6056.684 371.015
6057.236 369.137
6057.886 414.535
6058.440 340.254
6059.282 263.576
6059.927 381.565
6060.621 263.995
6061.309 312.931
6061.946 309.495
6062.778 309.405
6063.314 309.711
6064.139 236.497
6064.780 387.278
6065.335 370.439
6065.988 412.027
6066.675 401.940
6067.418 417.578
6068.089 411.127
6068.652 406.777
6069.301 471.935
6069.852 391.471
6070.509 420.100
6071.199 268.268
6071.887 330.065
6072.527 316.871
6073.370 302.790
6073.907 297.985
6074.735 231.947
6075.367 335.793
6076.044 230.009
6076.724 289.805
6077.354 282.170
6078.181 282.053
6078.712 297.799
6079.560 334.249
6080.231 354.456
6080.784 357.649
6081.446 473.708
6082.006 403.182
6082.664 464.895
6083.216 388.722
6083.865 424.956
6084.562 354.213
6085.254 271.908
6085.894 396.237
6086.446 338.681
6087.278 264.373
6087.919 365.049
6088.616 333.033
6089.336 362.939
6090.038 372.596
6090.905 414.059
6091.570 465.431
6092.124 387.311
6092.775 409.877
6093.465 272.301
6094.156 324.177
6094.797 317.153
6095.638 302.263
6096.171 300.540
6097.000 214.958
6097.617 265.412
6098.426 196.565
6099.231 190.864
6100.030 189.773
6100.833 190.486
6101.640 186.686
6102.509 262.332
6103.068 296.404
6103.898 233.402
6104.540 341.047
6105.225 229.789
6105.906 283.548
6106.537 270.299
6107.369 270.189
6107.902 278.925
6108.724 211.700
6109.357 314.358
6110.054 252.016
6110.755 320.661
6111.396 305.782
6112.230 308.097
6112.770 314.070
6113.600 247.968
6114.249 356.921
6114.933 230.050
6115.614 277.828
6116.237 265.344
6117.045 253.178
6117.561 205.138
6118.382 271.314
6119.031 277.283
6119.852 259.475
6120.392 312.577
6121.259 252.862
6121.910 373.660
6122.597 250.883
6123.286 310.290
6123.927 303.047
6124.762 296.309
6125.305 309.081
6126.147 310.133
6126.835 357.073
6127.384 327.787
6128.027 306.030
6128.865 306.726
6129.406 314.199
6130.234 241.087
6130.872 353.461
6131.556 243.392
6132.277 336.735
6132.927 393.108
6133.618 251.116
6134.304 300.179
6134.938 281.852
6135.772 289.347
6136.308 295.930
6137.142 232.713
6137.788 339.337
6138.473 223.424
6139.152 270.288
6139.778 260.521
6140.596 261.675
6141.114 269.670
6141.920 207.899
6142.545 307.983
6143.211 312.793
6143.988 390.111
6144.671 393.295
6145.234 392.347
6145.900 441.616
6146.453 372.964
6147.093 426.298
6147.641 360.359
6148.283 341.725
6149.115 322.797
6149.657 318.102
6150.497 242.192
6151.135 346.458
6151.816 225.682
6152.494 271.834
6153.107 257.797
6153.908 242.065
6154.579 207.123
6155.241 258.921
6155.856 252.548
6156.665 260.075
6157.321 197.959
6158.123 188.677
6158.793 277.065
6159.627 233.434
6160.275 368.559
6160.960 254.262
6161.642 306.389
6162.280 295.034
6163.105 298.874
6163.650 338.855
6164.324 469.649
6164.703 456.211
6165.079 452.140
6165.455 437.039
6165.828 420.468
6166.199 452.309
6166.593 479.986
6166.980 493.925
6167.373 489.710
6167.760 488.312
6168.144 471.053
6168.524 461.754
6168.902 450.667
6169.277 435.820
6169.651 430.126
6170.023 401.030
6170.391 391.300
6170.758 363.627
6171.124 359.132
6171.485 336.137
6171.844 326.761
6172.199 324.869
6172.553 323.944
6172.910 340.631
6173.273 384.988
6173.640 407.473
6174.009 432.519
6174.404 468.423
6174.808 473.371
6175.197 460.526
6175.577 450.000
6175.956 442.947
6176.334 448.561
6176.715 444.513
6177.091 434.386
6177.472 433.143
6177.851 426.667
6178.226 414.450
6178.600 410.731
6178.975 398.378
6179.348 392.966
6179.717 379.274
6180.088 378.082
6180.454 379.571
6180.832 465.898
6181.259 512.569
6181.659 538.861
6182.057 521.456
6182.455 511.235
6182.855 511.362
6183.252 491.139
6183.645 474.093
6184.031 455.707
6184.415 435.329
6184.792 425.544
6185.168 412.360
6185.538 398.327
6185.907 378.739
6186.272 359.159
6186.633 352.844
6186.994 348.200
6187.353 338.015
6187.711 337.089
6188.066 329.850
6188.430 323.944
6188.786 317.410
6189.141 318.372
6189.505 347.134
6189.866 358.856
6190.230 338.028
6190.585 337.089
6190.941 327.686
6191.295 323.944
6191.650 323.944
6192.005 320.227
6192.361 301.972
6192.711 300.000
6193.061 292.159
6193.444 335.874
6193.807 348.200
6194.166 351.135
6194.522 337.089
6194.878 320.080
6195.231 309.859
6195.585 311.630
6195.939 312.565
6196.290 312.515
6196.643 310.744
6196.997 310.744
6197.351 296.241
6197.700 289.855
6198.045 274.576
6198.391 274.576
6198.737 267.372
6199.080 238.235
6199.420 234.612
6199.761 227.129
6200.099 223.222
6200.435 213.652
6200.773 208.974
6201.107 208.341
6201.443 207.726
6201.780 197.558
6202.113 173.753
6202.441 166.667
6202.797 195.072
6203.136 256.104
6203.486 284.909
6203.837 270.807
6204.182 237.553
6204.523 235.294
6204.863 233.930
6205.205 235.294
6205.545 235.354
6205.885 235.294
6206.225 233.950
6206.568 233.930
6206.908 222.564
6207.245 221.905
6207.584 222.564
6207.921 208.885
6208.255 195.206
6208.604 230.900
6208.950 288.286
6209.319 317.772
6209.690 336.150
6210.047 325.822
6210.402 314.593
6210.758 294.512
6211.111 284.105
6211.478 314.099
6211.852 359.485
6212.221 390.263
6212.589 373.306
6212.956 367.664
6213.313 346.335
6213.667 328.571
6214.017 326.746
6214.369 317.143
6214.718 317.019
6215.065 301.764
6215.413 303.478
6215.758 275.385
6216.103 279.412
6216.443 272.720
6216.784 255.882
6217.124 231.387
6217.459 225.916
6217.792 223.881
6218.127 225.237
6218.460 220.896
6218.794 210.855
6219.133 224.084
6219.472 235.314
6219.813 231.113
6220.168 272.246
6220.536 328.585
6220.892 336.150
6221.250 336.150
6221.606 336.150
6221.963 335.211
6222.321 328.612
6222.674 324.869
6223.028 316.217
6223.379 309.047
6223.736 312.856
6224.108 367.769
6224.477 390.484
6224.861 390.757
6225.225 383.562
6225.590 383.562
6225.957 360.588
6226.321 355.432
6226.686 361.505
6227.082 412.812
6227.459 455.772
6227.842 456.456
6228.221 448.592
6228.600 445.610
6228.976 417.117
6229.349 405.882
6229.726 404.887
6230.093 399.437
6230.461 399.860
6230.831 414.785
6231.208 432.043
6231.590 431.279
6231.961 425.910
6232.332 416.216
6232.701 397.260
6233.066 395.113
6233.434 401.572
6233.821 431.564
6234.228 457.394
6234.624 481.950
6235.010 474.483
6235.402 470.625
6235.792 452.178
6236.177 439.434
6236.556 435.030
6236.920 322.010
6237.775 319.438
6238.329 326.456
6239.169 250.156
6239.812 348.022
6240.499 235.435
6241.185 288.536
6241.821 268.447
6242.694 338.814
6243.244 338.552
6243.890 323.168
6244.738 322.849
6245.284 323.955
6246.127 255.540
6246.774 364.666
6247.464 235.199
6248.152 291.829
6248.791 291.000
6249.623 283.915
6250.161 279.394
6250.986 208.659
6251.611 196.524
6252.429 298.432
6253.128 241.593
6253.817 303.386
6254.458 295.551
6255.292 268.470
6255.824 268.996
6256.639 207.558
6257.259 301.646
6257.952 250.363
6258.650 312.862
6259.300 300.960
6260.141 302.232
6260.679 303.941
6261.515 238.160
6262.161 351.024
6262.846 234.958
6263.531 289.604
6264.172 287.528
6265.008 277.085
6265.546 285.934
6266.375 219.674
6267.013 322.885
6267.692 221.468
6268.373 272.204
6269.011 269.413
6269.838 261.852
6270.361 271.501
6271.201 239.075
6271.864 373.660
6272.552 253.064
6273.239 305.543
6273.884 280.441
6274.714 259.527
6275.237 201.899
6276.040 190.670
6276.844 188.015
6277.653 189.084
6278.463 186.910
6279.267 234.389
6280.131 210.817
6280.768 311.397
6281.445 212.212
6282.125 263.779
6282.761 261.742
6283.594 258.357
6284.120 267.743
6284.942 196.035
6285.642 337.188
6286.327 234.862
6287.012 264.903
6287.829 182.758
6288.636 169.133
6289.440 161.041
6290.241 151.526
6291.052 152.479
6291.863 184.898
6292.530 340.575
6293.260 357.392
6293.965 352.198
6294.613 343.384
6295.163 342.568
6295.804 383.551
6296.495 256.753
6297.186 320.795
6297.827 315.672
6298.671 363.382
6299.240 396.399
6299.909 450.265
6300.471 376.938
6301.128 433.622
6301.683 374.971
6302.335 436.578
6303.033 377.298
6303.747 421.344
6304.415 422.547
6304.975 413.083
6305.633 462.966
6306.194 396.600
6306.859 463.989
6307.419 399.591
6308.074 428.856
6308.784 369.557
6309.491 358.288
6310.170 372.969
6310.740 367.105
6311.396 414.533
6311.950 356.783
6312.596 407.712
6313.150 342.252
6313.986 270.464
6314.636 392.899
6315.336 253.603
6316.032 305.738
6316.693 292.190
6317.526 287.865
6318.061 281.245
6318.889 207.356
6319.510 300.065
6320.178 203.396
6320.847 251.036
6321.653 190.773
6322.467 187.100
6323.271 181.560
6324.068 175.828
6324.864 192.296
6325.492 357.817
6326.222 381.036
6326.912 359.664
6327.566 354.661
6328.113 355.851
6328.763 413.720
6329.310 346.050
6330.136 269.132
6330.782 389.685
6331.351 399.225
6332.029 468.700
6332.731 400.969
6333.428 361.031
6334.068 354.522
6334.612 350.616
6335.292 450.832
6335.857 413.767
6336.517 475.022
6337.068 394.722
6337.724 453.321
6338.340 441.420
6339.024 509.052
6339.728 431.905
6340.432 433.623
6341.090 423.712
6341.648 419.735
6342.300 474.254
6342.854 385.237
6343.505 439.530
6344.070 420.626
6344.761 529.830
6345.338 459.756
6346.005 512.719
6346.570 441.963
6347.230 484.931
6347.787 414.652
6348.444 467.609
6349.142 386.220
6349.832 279.329
6350.471 398.042
6351.019 355.279
6351.655 344.999
6352.491 331.177
6353.032 334.733
6353.865 260.370
6354.514 370.849
6355.205 253.512
6355.887 305.350
6356.525 289.852
6357.359 285.014
6357.888 326.169
6358.578 415.820
6359.271 273.086
6359.958 319.884
6360.597 318.624
6361.431 325.133
6361.975 326.867
6362.810 252.602
6363.462 375.684
6364.153 259.416
6364.843 319.353
6365.486 308.409
6366.323 317.345
6366.873 354.081
6367.536 431.061
6368.091 362.135
6368.745 423.438
6369.438 279.683
6370.128 329.492
6370.764 317.083
6371.596 315.974
6372.138 317.463
6372.970 235.226
6373.654 409.101
6374.212 376.460
6374.864 432.246
6375.419 366.973
6376.072 335.728
6376.916 332.814
6377.464 335.133
6378.298 262.465
6378.945 377.105
6379.642 254.525
6380.335 305.571
6380.999 399.230
6381.714 382.094
6382.416 373.153
6383.075 366.036
6383.632 366.092
6384.284 420.995
6384.838 354.730
6385.498 407.523
6386.057 349.684
6386.708 406.135
6387.404 273.879
6388.100 335.242
6388.752 325.750
6389.591 308.536
6390.137 312.931
6390.977 239.622
6391.624 330.946
6392.309 212.611
6393.001 263.028
6393.633 203.443
6394.448 191.954
6395.263 284.473
6395.963 230.098
6396.668 279.809
6397.312 269.957
6398.148 259.663
6398.682 259.983
6399.489 195.736
6400.119 243.177
6400.999 307.870
6401.548 311.688
6402.389 237.993
6403.041 341.501
6403.727 214.868
6404.406 264.556
6405.044 255.669
6405.857 195.081
6406.664 191.558
6407.473 240.855
6408.151 249.866
6408.861 312.794
6409.510 307.778
6410.347 297.549
6410.885 300.226
6411.714 225.999
6412.367 339.643
6413.049 227.604
6413.732 285.466
6414.364 278.892
6415.250 319.504
6415.797 319.583
6416.639 254.401
6417.286 356.183
6417.970 229.691
6418.658 282.214
6419.300 264.795
6420.128 261.161
6420.660 266.671
6421.489 211.303
6422.118 309.612
6422.787 212.240
6423.465 260.695
6424.104 259.302
6424.929 257.547
6425.469 276.564
6426.297 210.358
6426.932 311.785
6427.596 198.513
6428.264 192.471
6429.070 189.362
6429.877 184.012
6430.678 270.105
6431.522 243.205
6432.171 364.884
6432.859 250.036
6433.556 311.742
6434.204 304.881
6435.052 325.203
6435.615 374.151
6436.282 467.450
6436.850 390.500
6437.507 448.504
6438.069 394.558
6438.733 462.890
6439.436 395.201
6440.136 364.099
6440.794 366.451
6441.351 371.008
6442.000 427.703
6442.552 365.024
6443.204 417.641
6443.893 272.456
6444.586 338.732
6445.229 328.376
6446.071 321.602
6446.618 330.426
6447.456 322.207
6448.141 381.915
6448.719 405.788
6449.376 468.296
6449.934 398.504
6450.589 455.510
6451.149 399.685
6451.812 462.608
6452.520 399.368
6453.222 381.250
6453.885 382.580
6454.467 386.866
6455.151 521.341
6455.726 432.839
6456.399 492.588
6456.964 418.880
6457.631 489.686
6458.198 420.853
6458.873 492.710
6459.582 420.458
6460.295 412.146
6460.969 413.491
6461.537 415.016
6462.202 482.049
6462.768 407.942
6463.435 456.736
6464.001 390.700
6464.664 438.195
6465.373 374.766
6466.076 364.609
6466.736 375.242
6467.295 377.423
6467.956 430.807
6468.514 358.133
6469.173 412.776
6469.727 343.600
6470.566 270.098
6471.210 387.669
6471.919 268.470
6472.621 329.944
6473.275 316.736
6474.133 321.139
6474.687 357.900
6475.363 461.393
6476.074 373.479
6476.783 368.601
6477.442 364.237
6478.005 364.900
6478.664 429.331
6479.221 365.904
6479.875 420.533
6480.431 357.480
6481.084 417.645
6481.809 402.806
6482.536 393.731
6483.210 402.238
6483.776 400.673
6484.446 481.251
6485.011 394.843
6485.672 446.949
6486.236 391.997
6486.899 447.171
6487.605 384.832
6488.330 475.212
6488.889 456.091
6489.426 532.924
6490.003 451.982
6490.678 503.970
6491.250 422.165
6491.918 470.890
6492.635 409.765
6493.348 393.891
6494.010 365.580
6494.573 364.854
6495.225 423.591
6495.782 355.448
6496.438 402.730
6497.137 268.936
6497.846 326.943
6498.514 417.256
6499.077 365.218
6499.752 431.766
6500.315 360.489
6500.985 430.877
6501.682 349.957
6502.380 352.049
6503.030 353.233
6503.579 357.621
6504.233 419.949
6504.787 359.071
6505.433 413.431
6505.987 352.383
6506.644 399.238
6507.338 267.060
6508.035 311.515
6508.678 308.033
6509.511 287.336
6510.060 332.148
6510.763 442.099
6511.482 383.128
6512.198 377.353
6512.861 376.432
6513.423 368.947
6514.076 400.995
6514.632 340.634
6515.473 270.052
6516.118 374.751
6516.812 265.301
6517.505 335.221
6518.193 431.077
6518.767 415.922
6519.450 484.516
6520.157 406.542
6520.862 388.625
6521.524 392.670
6522.083 387.564
6522.739 430.540
6523.309 371.536
6523.961 421.200
6524.510 376.605
6525.223 480.704
6525.949 397.651
6526.661 385.415
6527.337 394.211
6527.907 400.273
6528.574 478.344
6529.139 408.670
6529.811 458.309
6530.382 380.147
6531.048 425.472
6531.751 360.907
6532.459 356.377
6533.155 403.859
6533.736 420.680
6534.409 473.668
6534.986 402.585
6535.651 468.332
6536.223 402.208
6536.890 456.234
6537.599 386.968
6538.308 366.540
6538.975 366.036
6539.531 361.070
6540.185 410.986
6540.754 372.156
6541.410 421.395
6541.975 361.000
6542.636 394.191
6543.339 350.727
6544.028 265.091
6544.685 389.131
6545.375 264.170
6546.076 322.873
6546.718 310.824
6547.561 318.290
6548.117 326.649
6548.957 249.006
6549.621 382.764
6550.323 257.791
6551.017 314.491
6551.686 383.627
6552.422 383.697
6553.127 382.831
6553.785 385.791
6554.343 388.771
6555.002 443.667
6555.567 376.868
6556.237 432.854
6556.803 367.164
6557.482 434.115
6558.196 369.940
6558.913 368.767
6559.588 386.171
6560.161 497.045
6560.839 428.476
6561.405 423.732
6562.068 486.621
6562.633 411.360
6563.306 476.562
6563.919 476.062
6564.602 550.296
6565.184 544.511
6565.860 533.259
6566.434 523.516
6566.972 461.101
6567.501 521.441
6568.072 434.873
6568.745 517.225
6569.315 434.404
6569.990 480.932
6570.707 405.618
6571.255 530.767
6571.862 464.729
6572.558 522.893
6573.136 440.745
6573.805 502.360
6574.381 422.581
6575.055 474.619
6575.620 380.899
6576.271 340.002
6577.115 333.118
6577.661 337.148
6578.500 265.746
6579.149 382.812
6579.845 258.133
6580.540 341.169
6581.231 471.271
6581.794 402.882
6582.463 459.302
6583.018 385.496
6583.671 426.292
6584.363 282.105
6585.051 330.547
6585.692 308.898
6586.531 282.998
6587.061 274.457
6587.884 214.935
6588.560 387.443
6589.117 355.639
6589.770 340.030
6590.611 323.607
6591.149 320.850
6591.987 256.417
6592.630 367.369
6593.313 240.533
6593.992 287.317
6594.624 292.230
6595.454 289.971
6595.989 293.149
6596.814 231.177
6597.453 335.524
6598.149 362.537
6598.859 359.548
6599.510 363.507
6600.056 342.219
6600.701 337.540
6601.533 340.001
6602.080 344.226
6602.721 324.569
6603.560 320.461
6604.100 308.653
6604.930 235.555
6605.569 341.081
6606.257 236.510
6606.943 292.069
6607.579 283.198
6608.426 311.611
6608.988 377.153
6609.648 438.053
6610.209 373.252
6610.865 430.810
6611.574 369.241
6612.271 347.654
6612.932 359.696
6613.484 362.901
6614.139 426.111
6614.689 357.326
6615.337 403.945
6615.887 345.119
6616.728 270.227
6617.378 370.633
6618.074 233.447
6618.771 287.030
6619.417 269.332
6620.242 260.609
6620.763 266.822
6621.575 208.002
6622.212 311.639
6622.885 193.985
6623.692 202.820
6624.397 295.429
6625.034 288.070
6625.873 284.601
6626.413 279.864
6627.245 213.134
6627.883 315.661
6628.557 213.570
6629.223 268.330
6629.836 262.782
6630.652 263.762
6631.167 271.688
6631.974 210.496
6632.594 312.266
6633.267 213.889
6633.935 265.872
6634.551 265.200
6635.386 283.878
6635.939 333.123
6636.786 263.060
6637.437 377.485
6638.132 257.870
6638.822 311.631
6639.462 296.506
6640.301 297.489
6640.839 295.537
6641.667 220.204
6642.301 321.711
6642.984 227.142
6643.672 281.638
6644.309 280.369
6645.178 343.234
6645.753 371.804
6646.411 428.350
6646.971 367.696
6647.623 404.044
6648.172 348.653
6649.007 261.588
6649.652 369.784
6650.342 244.481
6651.027 291.497
6651.665 275.939
6652.501 278.407
6653.037 305.726
6653.894 324.798
6654.567 333.048
6655.114 338.455
6655.948 247.475
6656.590 362.574
6657.277 230.202
6657.975 302.062
6658.617 296.666
6659.453 294.319
6659.988 275.291
6660.817 207.540
6661.454 310.862
6662.123 193.304
6662.791 200.829
6663.604 188.135
6664.413 188.321
6665.220 187.768
6666.033 187.200
6666.868 245.793
6667.532 282.134
6668.363 262.063
6668.888 268.306
6669.707 206.864
6670.323 302.181
6670.987 204.451
6671.657 256.112
6672.270 251.491
6673.086 190.394
6673.895 181.962
6674.704 181.205
6675.533 252.656
6676.104 310.127
6676.945 241.289
6677.583 341.729
6678.270 228.522
6678.952 285.270
6679.593 281.874
6680.421 279.017
6680.954 277.015
6681.777 216.918
6682.417 317.079
6683.086 212.948
6683.752 264.104
6684.365 199.157
6685.188 321.914
6685.877 229.673
6686.559 272.888
6687.200 262.834
6688.026 253.627
6688.704 193.238
6689.507 185.573
6690.308 181.974
6691.109 181.608
6691.912 177.301
6692.745 192.954
6693.560 203.119
6694.231 256.438
6694.851 251.917
6695.664 248.837
6696.183 256.318
6697.006 208.144
6697.629 304.152
6698.290 184.376
6699.113 192.789
6699.932 189.420
6700.754 187.498
6701.557 180.979
6702.364 180.322
6703.164 174.867
6703.965 163.024
6704.763 143.171
6705.568 163.134
6706.257 276.194
6707.099 225.079
6707.751 330.332
6708.438 224.964
6709.120 273.049
6709.751 260.096
6710.576 258.460
6711.105 267.699
6711.959 227.921
6712.622 360.667
6713.310 233.577
6713.996 264.045
6714.637 257.364
6715.451 194.753
6716.266 193.980
6717.078 183.811
6717.886 176.733
6718.688 164.397
6719.499 170.658
6720.306 170.159
6721.121 186.317
6721.922 180.662
6722.728 171.286
6723.538 166.360
6724.341 165.444
6725.139 154.563
6725.943 135.487
6726.753 149.853
6727.583 195.315
6728.394 193.852
6729.214 186.594
6730.023 188.181
6730.831 188.211
6731.638 189.598
6732.440 187.468
6733.248 188.135
6734.060 188.281
6734.862 185.936
6735.664 209.814
6736.626 217.291
6737.340 274.800
6737.980 262.716
6738.813 260.015
6739.340 268.082
6740.150 209.075
6740.774 302.181
6741.440 205.881
6742.104 192.070
6742.914 179.713
6743.716 183.069
6744.534 184.839
6745.332 186.175
6746.126 181.662
6746.938 266.256
6747.565 277.758
6748.387 268.374
6748.909 271.850
6749.730 222.429
6750.354 314.166
6751.030 219.089
6751.691 265.345
6752.293 206.104
6753.104 311.247
6753.758 215.157
6754.423 270.824
6755.032 265.462
6755.843 251.331
6756.362 274.726
6757.161 209.935
6757.766 307.891
6758.426 208.575
6759.083 203.067
6759.894 193.845
6760.694 191.006
6761.503 189.939
6762.311 197.130
6763.111 256.526
6763.914 199.103
6764.723 194.627
6765.524 190.596
6766.328 187.787
6767.126 182.390
6767.931 183.720
6768.731 176.353
6769.528 178.943
6770.336 171.788
6771.130 164.196
6771.924 155.633
6772.724 158.378
6773.517 157.837
6774.315 158.249
6775.109 158.561
6775.899 143.299
6776.709 147.758
6777.512 144.374
6778.316 141.303
6779.113 171.939
6779.751 265.616
6780.556 264.172
6781.070 271.367
6781.880 207.490
6782.499 253.349
6783.314 193.923
6784.129 182.097
6784.935 183.721
6785.733 173.745
6786.531 172.643
6787.334 172.077
6788.143 182.305
6788.957 174.567
6789.756 173.648
6790.557 170.036
6791.375 181.558
6792.179 229.842
6792.723 302.339
6793.560 239.136
6794.198 334.085
6794.879 228.990
6795.559 286.671
6796.190 275.965
6797.022 293.750
6797.591 317.248
6798.455 233.521
6799.095 343.824
6799.784 237.857
6800.466 299.067
6801.100 289.948
6801.933 290.395
6802.464 278.449
6803.283 216.279
6803.916 326.135
6804.594 221.391
6805.274 281.350
6805.929 286.235
6806.819 331.539
6807.368 325.154
6808.202 252.474
6808.855 375.776
6809.547 257.519
6810.240 315.759
6810.882 298.372
6811.713 273.860
6812.257 288.351
6813.082 222.165
6813.716 305.936
6814.395 216.293
6815.072 270.454
6815.710 267.670
6816.538 256.763
6817.208 194.169
6817.875 257.229
6818.680 192.145
6819.333 295.282
6820.182 321.988
6820.726 331.714
6821.563 247.180
6822.209 365.969
6822.896 231.405
6823.579 280.538
6824.218 269.504
6825.046 260.173
6825.589 284.667
6826.418 208.974
6827.055 310.466
6827.735 212.768
6828.418 262.627
6829.056 259.302
6829.882 252.911
6830.547 192.389
6831.351 187.308
6832.162 175.858
6832.976 189.645
6833.781 188.228
6834.586 181.820
6835.387 173.597
6836.188 168.593
6836.978 155.964
6837.779 167.557
6838.573 168.190
6839.388 174.448
6840.189 165.376
6840.985 165.581
6841.786 162.411
6842.591 170.389
6843.392 166.274
6844.190 165.429
6844.989 165.566
6845.785 157.212
6846.583 165.403
6847.382 165.484
6848.180 162.018
6848.978 166.683
6849.776 165.081
6850.578 158.115
6851.373 144.901
6852.173 136.457
6852.975 135.920
6853.777 136.646
6854.583 140.061
6855.391 135.920
6856.195 140.918
6857.000 129.438
6857.806 135.678
6858.609 121.718
6859.405 112.811
6860.206 118.382
6861.006 117.838
6861.809 125.915
6862.615 126.413
6863.417 127.467
6864.226 134.784
6865.026 132.446
6865.827 122.741
6866.637 126.958
6867.442 134.271
6868.249 123.648
6869.053 127.360
6869.854 127.044
6870.659 126.103
6871.463 133.611
6872.273 133.510
6873.085 134.342
6873.892 141.604
6874.704 133.247
6875.522 140.913
6876.338 147.179
6877.151 147.014
6877.966 197.787
6878.678 249.408
6879.318 268.206
6880.150 264.209
6880.687 267.634
6881.516 207.451
6882.156 299.927
6882.831 211.548
6883.504 263.245
6884.126 260.522
6884.975 311.633
6885.529 324.127
6886.377 246.400
6887.027 350.915
6887.707 238.787
6888.385 297.042
6889.017 281.881
6889.846 263.947
6890.366 271.581
6891.175 206.486
6891.783 195.402
6892.590 194.144
6893.400 195.553
6894.220 193.724
6895.020 183.872
6895.819 182.455
6896.622 180.426
6897.427 173.615
6898.227 172.216
6899.032 174.764
6899.829 170.337
6900.628 166.849
6901.420 158.700
6902.219 143.532
6903.025 143.532
6903.831 143.531
6904.637 134.809
6905.439 132.825
6906.236 119.697
6907.030 110.219
6907.829 110.096
6908.811 48.915
6909.900 49.065
6911.032 51.089
6912.158 48.840
6913.253 48.840
6914.388 50.437
6915.524 49.041
6916.613 49.090
6917.742 50.836
6918.873 49.182
6919.957 47.574
6921.088 45.628
6922.228 42.977
6923.312 40.310
6924.440 41.676
6925.568 39.919
6926.663 39.903
6927.800 36.559
6928.942 35.489
6930.032 35.843
6931.162 36.837
6932.297 35.585
6933.387 35.622
6934.520 36.935
6935.651 34.692
6936.739 29.587
6937.866 27.756
6938.996 26.768
6940.083 26.787
6941.212 27.775
6942.340 26.823
6943.426 26.787
6944.555 27.728
6945.685 26.708
6946.777 26.643
6947.911 27.728
6949.041 26.787
6950.128 26.768
6951.258 27.794
6952.385 26.768
6953.473 26.776
6954.603 27.728
6955.736 26.524
6956.832 26.670
6957.966 27.682
6959.099 26.749
6960.187 26.768
6961.318 27.646
6962.451 24.969
6963.541 22.385
6964.667 23.009
6965.803 22.336
6966.887 22.485
6968.010 23.130
6969.140 22.446
6970.221 22.415
6971.346 23.055
6972.478 22.299
6973.568 22.300
6974.694 23.323
6975.817 22.403
6976.899 22.403
6978.023 23.262
6979.149 22.243
6980.238 21.676
6981.362 18.475
6982.492 17.868
6983.576 18.016
6984.696 18.746
6985.815 17.785
6986.907 17.785
6988.041 18.537
6989.166 13.536
6990.238 13.536
6991.357 14.070
6992.476 13.444
6993.556 13.445
6994.682 14.056
6995.800 13.540
6996.872 13.522
6997.996 13.938
6999.120 13.431
7000.203 13.557
7001.320 14.084
7002.434 9.087
7003.503 9.076
7004.611 9.431
7005.724 9.086
7006.793 9.013
7007.909 9.384
7009.026 9.139
7010.085 9.053
7011.201 9.402
7012.316 9.044
7013.385 9.062
7014.499 9.479
7015.607 9.044
7016.676 9.012
7017.801 9.377
7018.916 9.003
7019.989 9.119
7021.102 9.387
7022.218 8.946
7023.302 9.040
7024.417 9.396
7025.530 9.056
7026.604 9.046
7027.719 9.280
7028.843 9.039
7029.919 9.026
7031.032 9.368
7032.152 9.012
7033.230 8.971
7034.349 9.384
7035.467 7.322
7036.528 4.550
7037.637 4.778
7038.738 4.561
7039.798 4.565
7040.909 4.735
7042.016 4.545
7043.080 4.589
7044.181 4.769
7045.285 4.545
7046.351 4.113
7047.756 4.715
7048.866 4.577
7049.925 4.557
7051.036 4.680
7052.155 4.522
7053.228 4.527
7054.338 4.739
7055.448 4.561
7056.510 4.523
7057.626 4.688
7058.743 4.555
7059.804 4.523
7060.923 4.718
7062.037 4.515
7063.109 4.504
7064.229 4.741
7065.337 4.544
7066.402 4.531
7067.520 4.696
7068.633 4.519
7069.704 4.564
7070.811 4.739
7071.918 4.531
7072.988 4.520
7074.106 4.692
7075.221 4.564
7076.282 4.559
7077.391 4.696
7078.506 4.533
7079.577 4.525
7080.689 2.780


==> results/Mutable_Finetuning.txt <==
0.694 3226.440
1.262 3213.547
1.820 3258.384
2.529 3302.238
3.174 3210.297
3.820 3100.932
4.471 3159.649
5.126 3149.476
5.770 3142.680
6.426 3140.273
7.079 3148.005
7.732 3148.005
8.379 3157.685
9.023 3151.032
9.668 3153.923
10.329 3151.486
10.979 3144.164
11.628 3130.224
12.280 3138.803
12.940 3107.090
13.591 3030.714
14.276 2931.894
15.015 2847.063
15.788 2750.864
16.553 2688.332
17.321 2660.210
18.086 2660.896
18.865 2655.348
19.637 2655.001
20.409 2645.041
21.178 2648.785
21.957 2649.129
22.730 2594.905
23.502 2584.048
24.362 2545.044
25.147 2500.756
25.989 2480.884
26.833 2530.010
27.634 2563.240
28.414 2611.156
29.152 2658.894
29.919 2667.319
30.687 2713.859
31.475 2784.189
32.192 2798.139
32.847 2784.602
33.594 2865.281
34.382 2893.760
35.064 2841.685
35.747 2883.135
36.461 2961.294
37.156 2906.554
37.841 2826.865
38.592 2769.791
39.379 2711.617
40.172 2644.574
40.943 2628.025
41.714 2627.035
42.489 2638.676
43.277 2635.590
44.053 2635.934
44.828 2632.205
45.599 2644.340
46.380 2649.145
47.150 2645.085
47.919 2630.672
48.700 2624.353
49.492 2618.553
50.282 2614.088
51.061 2607.458
51.836 2615.068
52.627 2623.415
53.408 2630.252
54.185 2625.527
54.954 2638.960
55.737 2593.849
56.508 2511.910
57.362 2463.145
58.282 2412.401
59.129 2350.599
59.995 2396.719
60.868 2472.621
61.647 2516.922
62.433 2571.711
63.209 2622.713
63.985 2610.531
64.772 2609.538
65.570 2600.172
66.358 2600.172
67.147 2599.512
67.924 2614.404
68.712 2618.062
69.487 2624.044
70.269 2576.737
71.050 2542.248
71.903 2541.228
72.747 2513.027
73.524 2460.669
74.350 2488.670
75.217 2524.150
76.023 2515.804
76.810 2539.029
77.599 2585.734
78.389 2599.329
79.178 2607.056
79.963 2599.289
80.738 2600.276
81.539 2611.708
82.327 2621.528
83.099 2615.461
83.870 2632.254
84.654 2638.259
85.430 2636.547
86.209 2629.064
86.983 2633.771
87.765 2632.752
88.542 2635.125
89.319 2628.384
90.095 2632.099
90.879 2632.099
91.655 2628.398
92.432 2619.032
93.215 2621.372
94.005 2613.004
94.786 2587.195
95.574 2541.190
96.391 2525.266
97.250 2521.598
98.064 2520.941
98.851 2496.150
99.640 2470.389
100.500 2419.102
101.407 2349.167
102.314 2275.092
103.223 2246.676
104.144 2246.179
105.058 2243.949
105.966 2236.147
106.878 2236.872
107.802 2230.826
108.722 2226.403
109.648 2220.805
110.566 2225.894
111.489 2228.085
112.403 2234.131
113.318 2231.471
114.232 2233.160
115.155 2247.845
116.075 2299.403
116.960 2364.546
117.780 2433.737
118.578 2502.528
119.377 2556.874
120.173 2527.661
120.965 2454.571
121.837 2377.586
122.767 2293.814
123.707 2201.539
124.658 2155.561
125.622 2104.721
126.588 2057.728
127.640 2044.571
128.693 2047.902
129.675 2052.562
130.631 2062.234
131.587 2043.929
132.613 1995.451
133.718 1936.066
134.829 1875.736
135.939 1841.285
137.051 1838.786
138.175 1836.804
139.287 1835.315
140.404 1828.647
141.519 1824.795
142.651 1818.452
143.787 1815.519
144.919 1812.253
146.044 1815.964
147.169 1819.492
148.290 1809.847
149.415 1786.120
150.578 1774.072
151.782 1753.320
152.945 1755.766
154.134 1718.045
155.251 1650.277
156.553 1608.539
158.057 1658.888
159.377 1713.158
160.414 1823.142
161.387 1977.822
162.352 2092.415
163.311 2089.392
164.275 2039.945
165.320 2013.352
166.422 1980.466
167.452 1947.531
168.491 1969.725
169.536 1999.774
170.525 1985.073
171.545 1959.359
172.614 1942.489
173.725 1903.081
174.817 1877.465
175.910 1865.654
177.000 1864.168
178.103 1861.440
179.219 1862.127
180.319 1870.595
181.410 1912.356
182.475 1971.111
183.467 2013.952
184.429 2021.858
185.415 2038.220
186.484 2027.466
187.506 1979.895
188.524 1932.705
189.607 1946.840
190.720 1968.108
191.750 1987.150
192.721 2004.881
193.693 2022.554
194.727 2012.772
195.789 1967.192
196.846 1939.072
197.934 1967.368
198.975 2010.581
199.941 2052.912
200.896 2101.779
201.848 2140.113
202.811 2147.034
203.760 2151.573
204.710 2148.881
205.655 2131.919
206.614 2128.758
207.617 2129.213
208.573 2119.351
209.522 2117.575
210.489 2135.202
211.451 2135.202
212.413 2126.730
213.369 2129.596
214.337 2115.696
215.297 2074.116
216.292 2015.172
217.358 1965.925
218.466 1907.495
219.561 1865.012
220.674 1849.434
221.784 1853.819
222.894 1852.628
223.990 1856.470
225.089 1857.304
226.190 1860.994
227.297 1871.341
228.397 1909.884
229.463 1932.063
230.459 1934.587
231.498 1929.903
232.598 1927.752
233.711 1925.290
234.783 1920.608
235.785 1937.613
236.837 1996.876
237.889 2034.674
238.848 2049.908
239.823 2070.975
240.790 2064.777
241.787 2005.680
242.856 1970.575
243.969 1951.101
245.034 1965.577
246.046 1995.973
247.010 2047.416
248.000 2082.306
248.976 2090.043
249.952 2080.773
250.946 2096.836
251.931 2105.160
252.885 2114.613
253.842 2125.911
254.797 2137.842
255.764 2134.264
256.722 2132.263
257.683 2126.497
258.645 2126.935
259.612 2122.300
260.578 2115.320
261.547 2107.926
262.524 2113.917
263.502 2117.458
264.457 2116.369
265.415 2116.369
266.386 2124.428
267.363 2116.911
268.323 2104.559
269.294 2091.916
270.281 2096.033
271.281 2104.177
272.249 2116.933
273.191 2130.853
274.134 2156.251
275.088 2163.823
276.031 2166.141
276.981 2164.304
277.919 2171.620
278.865 2171.851
279.804 2176.664
280.746 2170.689
281.686 2172.065
282.636 2169.522
283.580 2166.542
284.524 2158.578
285.472 2160.857
286.430 2159.939
287.375 2142.089
288.321 2122.529
289.305 2123.649
290.299 2108.612
291.254 2099.638
292.233 2048.489
293.199 2070.107
294.321 2069.883
295.265 2072.676
296.221 2069.406
297.194 2137.946
298.167 2103.073
299.112 2044.573
300.138 2021.470
301.245 2038.579
302.274 2044.625
303.209 2087.455
304.141 2171.380
305.068 2236.081
305.970 2245.901
306.856 2254.801
307.770 2248.922
308.684 2230.565
309.623 2203.746
310.563 2192.060
311.503 2175.060
312.442 2176.690
313.392 2178.085
314.328 2178.781
315.265 2173.051
316.203 2171.918
317.155 2163.661
318.107 2159.274
319.061 2153.537
320.007 2158.804
320.958 2163.371
321.898 2169.766
322.840 2168.853
323.780 2191.246
324.729 2247.218
325.633 2324.398
326.466 2376.854
327.266 2440.898
328.105 2502.051
328.931 2523.296
329.727 2505.982
330.526 2522.215
331.354 2540.258
332.166 2542.854
332.963 2539.979
333.755 2558.898
334.558 2568.070
335.356 2568.392
336.153 2561.634
336.950 2566.120
337.753 2567.088
338.549 2567.088
339.345 2560.397
340.142 2566.179
340.949 2568.451
341.743 2568.451
342.536 2563.982
343.332 2569.385
344.136 2567.766
344.935 2567.766
345.731 2561.382
346.524 2567.142
347.330 2568.753
348.125 2570.697
348.921 2562.040
349.715 2569.072
350.521 2540.348
351.316 2490.701
352.158 2458.668
353.039 2466.999
353.885 2467.973
354.678 2496.373
355.472 2536.814
356.268 2547.041
357.078 2490.230
357.907 2433.486
358.798 2387.563
359.689 2374.208
360.563 2392.461
361.396 2446.680
362.195 2473.691
362.992 2465.524
363.834 2433.737
364.723 2414.590
365.613 2370.657
366.443 2341.594
367.315 2373.123
368.210 2424.259
369.043 2437.696
369.844 2481.307
370.652 2499.083
371.449 2451.081
372.311 2409.985
373.234 2413.777
374.105 2413.777
374.907 2415.992
375.704 2410.760
376.562 2383.547
377.496 2312.073
378.420 2224.026
379.353 2165.023
380.315 2158.312
381.294 2147.329
382.242 2102.495
383.190 2084.296
384.229 2095.936
385.234 2039.993
386.187 2043.670
387.276 2113.128
388.216 2215.222
389.099 2302.367
389.903 2426.059
390.695 2468.819
391.514 2503.850
392.370 2510.266
393.191 2511.247
393.985 2521.518
394.776 2520.681
395.579 2468.451
396.436 2394.199
397.353 2328.143
398.281 2315.747
399.187 2334.565
400.010 2386.794
400.835 2438.671
401.656 2449.922
402.486 2395.281
403.370 2340.890
404.294 2297.604
405.221 2266.412
406.120 2250.959
407.006 2287.534
407.920 2356.163
408.774 2397.031
409.576 2431.213
410.401 2499.187
411.226 2528.066
412.020 2534.841
412.826 2556.182
413.617 2573.624
414.408 2565.629
415.205 2573.644
416.012 2573.971
416.805 2573.644
417.596 2567.906
418.387 2575.576
419.193 2575.902
419.988 2576.230
420.780 2572.981
421.571 2586.576
422.367 2589.841
423.152 2591.805
423.942 2586.614
424.731 2614.522
425.530 2682.515
426.285 2780.109
426.980 2869.918
427.644 2971.971
428.317 3049.012
428.983 3077.033
429.645 3067.894
430.308 3078.944
430.982 3081.261
431.643 3079.860
432.307 3069.777
432.970 3080.310
433.644 3079.374
434.307 3079.840
434.969 3070.660
435.632 3080.743
436.305 3079.812
436.968 3078.414
437.632 3069.234
438.295 3077.019
438.968 3076.554
439.633 3079.353
440.296 2953.443
440.957 2836.246
441.791 2711.265
441.855 547.470
441.918 609.425
441.981 620.585
442.044 625.397
442.107 695.536
442.170 777.927
442.234 736.657
442.298 746.181
442.361 736.657
442.424 679.216
442.487 663.591
442.550 669.940
442.614 644.544
442.677 733.631
442.740 739.980
442.804 692.262
442.867 682.738
442.930 724.008
442.993 647.619
443.056 698.710
443.119 765.179
443.183 787.401
443.247 790.575
443.310 891.964
443.373 831.349
443.437 761.706
443.500 714.087
443.563 698.214
443.626 666.964
443.689 695.536
443.753 689.187
443.816 755.853
443.879 765.377
443.942 761.905
444.005 761.905
444.068 755.556
444.131 739.683
444.194 720.635
444.257 688.889
444.320 969.986
444.383 1027.327
444.449 1071.920
444.513 1068.745
444.577 1078.269
444.640 755.903
444.703 673.165
444.766 631.746
444.829 657.143
444.892 679.712
444.955 736.855
445.019 774.950
445.082 781.300
445.145 768.601
445.208 709.226
445.271 677.480
445.335 680.655
445.398 703.224
445.461 690.526
445.525 730.506
445.588 720.982
445.651 708.284
445.714 647.619
445.777 692.063
445.840 660.317
445.903 663.492
445.966 711.409
446.029 743.155
446.093 711.409
446.156 682.837
446.219 695.536
446.282 714.286
446.345 704.762
446.409 673.016
446.472 755.853
446.535 746.329
446.599 777.579
446.662 783.929
446.726 828.373
446.789 767.758
446.852 770.933
446.915 711.111
446.978 743.204
447.041 711.458
447.105 771.776
447.168 771.776
447.231 752.728
447.294 695.238
447.357 704.762
447.420 751.935
447.483 1045.874
447.547 1165.368
447.613 1216.162
447.677 1247.908
447.740 1229.306
447.803 909.970
447.866 777.778
447.929 739.683
447.992 722.734
448.055 690.988
448.117 699.181
448.180 665.950
448.242 729.442
448.304 752.739
448.367 746.390
448.430 775.422
448.493 862.622
448.555 821.352
448.618 764.157
448.681 786.277
448.742 788.656
448.804 745.825
448.865 727.975
448.926 807.033
448.987 754.469
449.049 715.124
449.110 724.960
449.171 698.731
449.232 672.131
449.293 776.309
449.354 900.370
449.416 870.862
449.478 893.813
449.539 884.929
449.600 797.832
449.662 680.328
449.724 693.443
449.785 696.721
449.846 690.270
449.907 640.402
449.969 677.261
450.030 684.611
450.092 734.003
450.154 740.455
450.216 858.065
450.278 831.042
450.340 859.757
450.401 898.466
450.462 927.023
450.524 855.315
450.585 874.987
450.646 888.102
450.707 800.000
450.768 744.262
450.829 1084.103
450.890 1185.002
450.956 1188.334
451.018 1152.268
451.080 1178.498
451.141 835.378
451.202 685.299
451.263 586.885
451.324 593.443
451.385 726.653
451.446 720.095
451.508 746.325
451.569 759.439
451.630 825.013
451.691 668.852
451.752 681.967
451.813 750.820
451.874 855.473
451.935 839.080
451.997 924.273
452.058 875.093
452.120 832.470
452.181 763.882
452.242 819.619
452.303 726.393
452.364 847.705
452.424 857.541
452.485 990.645
452.546 948.022
452.608 988.842
452.669 923.268
452.730 882.558
452.791 746.175
452.851 733.060
452.912 782.240
452.973 744.973
453.034 788.962
453.094 758.033
453.155 771.148
453.215 695.738
453.276 689.071
453.337 695.628
453.397 815.082
453.458 811.803
453.519 857.705
453.580 969.963
453.641 937.176
453.703 986.929
453.764 987.458
453.827 934.999
453.889 883.069
453.950 1003.481
454.011 838.974
454.073 854.839
454.134 907.298
454.195 850.303
454.256 752.842
454.316 831.530
454.377 777.923
454.438 724.098
454.498 724.098
454.558 691.311
454.618 651.967
454.679 638.634
454.740 728.525
454.800 765.847
454.861 1066.654
454.922 1076.490
454.985 1107.364
455.046 1035.233
455.107 1009.003
455.168 696.940
455.229 706.776
455.289 680.546
455.350 641.202
455.411 660.874
455.472 698.361
455.533 662.295
455.594 681.967
455.655 718.033
455.716 701.639
455.777 837.916
455.838 887.097
455.900 900.212
455.961 916.605
456.022 965.785
456.083 849.180
456.144 888.049
456.205 871.655
456.267 901.163
456.328 819.196
456.389 770.016
456.450 711.475
456.511 708.197
456.572 652.459
456.633 711.475
456.694 813.115
456.755 845.849
456.816 950.132
456.878 999.313
456.940 959.968
457.001 881.280
457.062 796.087
457.123 685.246
457.184 698.361
457.245 714.754
457.306 757.377
457.367 773.770
457.428 832.787
457.489 793.443
457.550 765.792
457.611 749.399
457.671 719.891
457.732 667.432
457.793 736.284
457.854 763.934
457.915 727.869
457.976 727.869
458.037 747.541
458.098 639.344
458.159 724.167
458.220 714.331
458.282 796.298
458.343 753.675
458.404 789.741
458.465 672.131
458.526 678.689
458.587 662.295
458.648 672.131
458.709 668.852
458.770 854.204
458.831 841.089
458.893 791.909
458.954 801.745
459.015 801.745
459.076 632.787
459.137 659.016
459.198 685.246
459.259 828.292
459.320 795.505
459.382 785.669
459.443 782.390
459.504 792.226
459.565 636.066
459.626 808.567
459.687 844.632
459.749 818.403
459.810 775.780
459.871 815.124
459.932 718.033
459.993 828.503
460.054 894.077
460.116 871.126
460.177 841.618
460.238 867.742
460.299 867.742
460.361 808.726
460.423 874.299
460.484 857.906
460.545 759.651
460.606 701.586
460.667 704.865
460.729 714.701
460.790 750.767
460.851 770.439
460.912 891.023
460.973 923.810
461.036 956.596
461.097 930.367
461.159 930.367
461.220 731.148
461.281 681.967
461.342 609.836
461.403 947.900
461.464 967.572
461.528 1150.918
461.589 1180.426
461.652 1193.541
461.713 871.871
461.774 832.527
461.835 642.623
461.896 639.344
461.957 791.909
462.018 762.401
462.080 791.909
462.141 857.483
462.202 890.799
462.263 742.411
462.325 798.149
462.387 804.707
462.448 804.707
462.509 771.391
462.570 763.934
462.631 773.770
462.692 770.492
462.753 757.377
462.814 744.262
462.875 734.426
462.936 655.738
462.997 622.951
463.058 573.770
463.119 583.607
463.180 573.770
463.241 645.902
463.302 734.479
463.363 786.938
463.425 826.282
463.486 836.118
463.547 800.053
463.608 711.475
463.669 763.511
463.730 714.331
463.792 720.888
463.853 740.561
463.914 802.856
463.975 750.820
464.036 750.820
464.097 763.934
464.158 727.869
464.219 728.345
464.280 702.115
464.342 702.115
464.403 757.800
464.464 868.852
464.526 822.475
464.588 835.590
464.649 943.310
464.710 998.149
464.772 900.212
464.834 962.718
464.895 1089.159
464.957 1043.733
465.019 1008.250
465.080 1086.832
465.142 1030.883
465.204 897.885
465.265 851.983
465.326 724.484
465.387 685.246
465.448 678.689
465.509 668.852
465.570 649.180
465.631 698.361
465.692 756.954
465.753 773.347
465.815 766.790
465.876 773.347
465.937 750.397
465.998 655.738
466.059 626.230
466.120 668.852
466.181 747.541
466.242 740.984
466.303 747.541
466.364 780.328
466.425 750.820
466.486 704.918
466.547 708.197
466.608 695.082
466.669 678.689
466.730 629.508
466.791 609.836
466.852 655.738
466.913 714.754
466.974 747.541
467.035 786.885
467.096 815.847
467.157 795.246
467.217 744.973
467.277 744.317
467.337 730.000
467.397 716.667
467.457 740.000
467.517 836.175
467.577 839.508
467.638 866.175
467.698 935.792
467.758 880.990
467.819 794.815
467.878 758.149
467.938 853.996
467.998 811.045
468.059 842.514
468.119 819.180
468.179 811.158
468.239 695.311
468.298 698.644
468.358 648.644
468.418 668.644
468.478 726.667
468.538 696.667
468.598 680.000
468.658 743.333
468.718 763.333
468.778 796.503
468.838 886.503
468.899 826.503
468.959 816.503
469.019 892.568
469.079 862.732
469.140 905.464
469.200 922.131
469.261 928.798
469.321 846.066
469.381 895.574
469.441 875.902
469.502 902.568
469.563 869.235
469.623 849.235
469.683 756.393
469.743 653.333
469.803 646.667
469.863 653.333
469.923 643.333
469.983 693.333
470.043 706.667
470.103 676.667
470.163 700.000
470.223 726.667
470.283 693.333
470.343 683.333
470.403 686.667
470.463 670.000
470.523 693.333
470.583 653.333
470.643 686.667
470.703 733.934
470.763 710.601
470.824 647.268
470.884 697.268
470.944 663.934
471.004 630.000
471.064 666.667
471.124 763.224
471.184 709.891
471.245 723.224
471.305 696.557
471.365 676.557
471.425 613.333
471.485 749.235
471.545 765.902
471.606 829.235
471.666 829.235
471.726 815.902
471.786 703.333
471.846 763.333
471.906 736.667
471.966 723.333
472.026 713.333
472.086 713.333
472.146 660.000
472.206 660.000
472.266 907.957
472.326 918.991
472.388 822.833
472.446 706.674
472.715 603.849


==> results/Mutable_Inference.txt <==
1.179 1.726
1.695 2.601
1.936 3.545
2.127 4.989
2.307 6.824
2.555 8.216
2.735 8.838
2.915 9.904
3.155 11.474
3.339 11.731
3.527 12.761
3.769 14.382
3.954 14.692
4.136 15.764
4.377 16.600
4.565 15.837
4.746 15.828
4.987 17.640
5.170 16.704
5.356 17.784
5.597 19.690
5.779 19.731
5.961 20.320
6.202 21.408
6.406 20.332
6.588 20.320
6.829 22.480
7.011 21.722
7.194 22.764
7.436 24.924
7.619 24.673
7.802 25.733
8.044 28.176
8.227 27.685
8.410 28.799
8.652 32.194
8.834 31.416
9.020 32.470
9.263 35.182
9.446 34.327
9.629 35.310
9.873 38.245
10.061 37.173
10.245 38.197
10.489 42.189
10.673 41.086
10.858 42.146
11.101 45.345
11.285 44.057
11.470 44.965
11.713 48.427
11.901 46.868
12.085 48.011
12.329 52.275
12.512 50.580
12.701 51.602
12.947 55.297
13.132 53.378
13.317 81.706
13.562 85.362
13.617 86.339
13.807 118.083
13.994 118.860
14.049 122.496
14.295 122.976
14.350 124.124
14.533 127.760
14.719 128.617
14.774 131.409
15.019 132.384
15.075 131.271
15.260 130.427
15.446 130.384
15.502 130.384
15.748 130.346
15.804 131.383
15.989 132.228
16.176 132.228
16.231 134.922
16.477 136.041
16.534 137.235
16.719 140.871
16.904 141.684
16.959 142.561
17.205 142.561
17.261 143.216
17.446 145.878
17.636 146.642
17.692 149.273
17.939 150.267
17.996 151.499
18.182 155.070
18.370 155.880
18.426 159.389
18.673 160.511
18.730 160.648
18.915 160.648
19.102 160.648
19.158 159.346
19.405 160.424
19.467 161.595
19.652 167.415
19.838 168.225
19.892 175.204
20.139 175.353
20.194 175.775
20.378 169.954
20.570 169.093
20.626 163.415
20.874 162.141
20.931 161.099
21.117 166.919
21.309 167.781
21.363 173.459
21.610 174.683
21.665 174.041
21.849 168.221
22.037 166.308
22.093 159.662
22.363 155.946
22.421 153.525
22.638 152.523
22.857 153.574
22.914 152.370
23.162 156.036
23.225 159.769
23.410 165.446
23.595 165.446
23.650 166.651
23.898 165.430
23.956 157.278
24.142 148.091
24.475 146.524
24.532 137.780
24.779 133.595
24.835 133.853
25.020 124.858
25.268 122.465
25.323 87.928
25.569 81.549
25.754 80.081
26.118 48.337
26.362 51.285
26.547 48.373
26.732 82.458
26.977 86.414
27.036 87.426
27.221 119.170
27.407 119.947
27.462 122.905
27.708 122.905
27.763 123.686
27.948 127.322
28.138 128.179
28.193 130.971
28.438 132.090
28.494 129.858
28.678 126.221
28.923 124.552
28.978 89.920
29.224 87.687
29.410 84.399
29.596 47.735
29.841 49.633
30.156 46.000
30.341 44.921
30.586 48.368
30.771 50.374
30.961 51.426
31.206 55.155
31.391 57.276
31.576 54.573
31.762 57.486
32.009 57.486
32.194 54.573
32.379 51.407
32.624 54.360
32.870 51.447
33.056 51.479
33.301 52.356
33.485 51.563
33.729 51.531
33.975 53.362
34.161 49.601
34.346 48.616
34.591 50.484
34.839 46.819
35.024 46.790
35.269 47.625
35.454 47.625
35.699 48.485
35.947 52.725
36.135 83.322
36.329 84.002
36.387 115.809
36.635 116.904
36.694 117.199
36.882 117.199
37.071 117.199
37.129 113.664
37.377 114.655
37.447 115.713
37.636 117.970
37.825 118.049
37.880 123.763
38.126 123.727
38.182 123.911
38.371 126.703
38.558 127.516
38.614 131.088
38.860 131.271
38.916 131.990
39.103 135.561
39.294 136.328
39.350 139.022
39.597 140.092
39.654 140.326
39.841 140.326
40.029 140.990
40.085 143.591
40.335 144.618
40.393 145.724
40.580 149.296
40.768 149.441
40.824 150.176
41.071 151.243
41.132 152.129
41.319 154.698
41.509 155.456
41.566 158.169
41.814 158.124
41.872 158.854
42.060 165.676
42.253 166.483
42.307 173.129
42.555 174.536
42.610 175.718
42.794 175.718
42.986 175.718
43.040 175.718
43.288 175.718
43.343 175.347
43.527 168.525
43.712 167.718
43.769 161.638
44.017 161.588
44.078 161.439
44.263 168.262
44.449 169.068
44.503 174.045
44.751 173.995
44.807 173.378
44.992 172.233
45.185 172.289
45.240 173.393
45.487 173.492
45.542 172.851
45.726 172.851
45.938 172.686
45.993 171.582
46.243 171.532
46.299 172.790
46.484 172.790
46.670 173.198
46.725 176.770
46.982 177.643
47.038 176.205
47.225 169.559
47.415 168.403
47.473 154.864
47.722 152.770
47.789 152.014
47.975 149.473
48.162 148.768
48.219 150.653
48.466 149.495
48.523 150.032
48.710 153.541
48.903 154.299
48.960 157.807
49.208 158.829
49.265 159.914
49.453 159.914
49.645 159.862
49.702 158.894
49.951 158.894
50.009 158.117
50.197 158.117
50.386 158.117
50.443 156.913
50.692 158.270
50.755 159.717
50.940 165.395
51.125 166.253
51.180 174.103
51.428 174.474
51.483 175.556
51.675 179.192
51.860 179.940
51.915 178.836
52.164 178.415
52.220 177.657
52.405 177.657
52.598 177.657
52.653 181.228
52.902 181.278
52.958 180.856
53.143 177.220
53.329 176.991
53.384 176.991
53.637 178.178
53.693 179.253
53.877 182.890
54.063 183.118
54.118 135.873
54.367 135.611
54.590 135.559
54.776 135.559
54.963 135.617
55.018 137.624
55.266 136.650
55.455 135.676
55.640 126.362
55.826 124.697
55.883 161.790
56.132 160.573
56.189 151.384
56.376 150.416
56.748 150.416
56.806 146.000
57.055 144.888
57.113 152.371
57.300 153.339
57.493 153.339
57.550 156.788
57.799 157.809
57.857 158.802
58.045 164.480
58.238 165.283
58.293 170.825
58.542 172.034
58.598 172.746
58.784 172.746
58.970 172.746
59.025 170.097
59.274 171.326
59.336 171.276
59.521 171.276
59.707 171.276
59.762 168.051
60.011 165.703
60.073 164.445
60.260 157.799
60.448 157.048
60.506 157.382
60.754 157.382
60.812 156.628
60.999 157.596
61.208 157.544
61.265 157.544
61.514 157.544
61.572 158.985
61.759 164.663
61.951 165.521
62.006 165.521
62.254 165.430
62.312 163.679
62.500 154.492
62.688 152.879
62.745 137.707
62.993 136.772
63.073 136.814
63.259 133.305
63.447 132.499
63.504 141.622
63.752 140.960
63.809 140.960
64.003 144.469
64.191 144.469
64.248 144.469
64.496 143.978
64.553 143.809
64.740 143.809
64.930 144.616
64.987 147.217
65.235 147.217
65.293 146.319
65.481 142.810
65.668 142.618
65.725 142.618
65.977 143.685
66.035 144.583
66.223 148.092
66.412 148.235
66.469 148.124
66.718 148.081
66.780 148.123
66.968 148.123
67.157 148.172
67.214 148.283
67.462 148.368
67.520 142.372
67.707 141.464
68.031 140.704
68.089 138.102
68.336 136.993
68.393 142.782
68.581 143.690
68.772 144.450
68.829 144.450
69.077 144.530
69.134 143.798
69.321 140.347
69.508 140.396
69.569 142.997
69.816 144.026
69.874 145.050
70.061 148.502
70.249 148.453
70.306 116.982
70.554 116.939
70.712 117.067
70.900 117.067
71.086 117.067
71.143 123.260
71.391 123.260
71.512 123.175
71.700 123.175
71.887 123.175
71.944 148.452
72.192 148.410
72.250 147.648
72.438 147.648
72.648 147.648
72.705 147.648
72.953 147.648
73.011 148.905
73.199 148.905
73.393 148.905
73.450 148.905
73.698 148.905
73.756 148.367
73.944 148.367
74.132 148.367
74.189 150.881
74.437 151.944
74.496 152.918
74.684 156.427
74.873 157.182
74.930 158.117
75.179 157.171
75.237 158.470
75.449 164.148
75.635 165.006
75.690 170.548
75.938 172.802
75.994 173.176
76.180 166.530
76.373 165.672
76.431 160.130
76.680 158.868
76.738 157.239
76.926 144.567
77.114 144.618
77.194 144.618
77.442 144.573
77.500 144.528
77.688 158.168
77.877 158.168
77.934 160.623
78.182 161.980
78.241 163.329
78.426 169.006
78.612 169.758
78.667 172.845
78.916 171.533
78.972 171.196
79.160 171.196
79.349 171.196
79.404 171.196
79.653 172.458
79.709 173.513
79.895 175.981
80.084 176.726
80.140 179.170
80.390 180.092
80.447 180.244
80.634 180.244
80.822 180.864
80.878 180.864
81.131 180.967
81.188 181.070
81.374 181.070
81.561 179.704
81.617 172.797
81.866 171.771
81.930 170.750
82.116 168.282
82.302 168.337
82.357 172.802
82.605 172.752
82.661 172.230
82.847 172.230
83.039 172.175
83.094 172.175
83.343 172.175
83.399 173.023
83.585 175.491
83.779 176.294
83.835 179.866
84.084 180.993
84.140 181.739
84.326 182.908
84.512 182.908
84.567 177.997
84.816 178.911
84.880 178.860
85.067 176.563
85.254 176.505
85.311 181.416
85.561 180.450
85.617 181.094
85.803 185.793
85.994 185.851
86.050 185.851
86.299 185.903
86.355 185.646
86.541 185.646
86.734 186.388
86.790 189.960
87.040 190.983
87.096 191.665
87.282 191.665
87.469 192.213
87.525 193.322
87.779 194.339
87.837 195.352
88.024 197.670
88.211 197.922
88.268 194.581
88.518 195.594
88.582 196.601
88.769 196.601
88.957 196.601
89.014 199.941
89.264 198.815
89.322 198.068
89.510 201.577
89.704 202.310
89.761 205.758
90.012 206.706
90.070 207.504
90.259 209.682
90.455 210.479
90.513 213.927
90.764 215.050
90.822 215.939
91.010 215.939
91.199 215.939
91.257 209.774
91.508 265.680
91.574 266.802
91.632 215.215
91.821 276.995
92.010 286.609
92.068 225.625
92.126 272.864
92.377 271.931
92.444 215.840
92.633 210.214
92.822 208.620
92.879 209.392
93.130 208.331
93.188 207.504
93.377 209.682
93.573 210.479
93.631 211.398
93.882 211.517
93.942 211.632
94.130 211.632
94.325 211.562
94.383 212.805
94.635 213.563
94.694 214.337
94.884 214.337
95.073 268.752
95.131 212.429
95.195 265.938
95.447 321.968
95.507 270.445
95.565 222.780
95.754 283.837
95.944 286.480
96.002 224.700
96.060 270.058
96.311 325.158
96.377 270.251
96.435 215.215
96.624 275.651
96.813 285.264
96.872 224.208
96.930 272.532
97.182 329.614
97.248 277.179
97.307 223.266
97.495 286.368
97.684 296.399
97.743 234.016
97.801 283.111
98.054 340.472
98.121 284.513
98.179 227.151
98.368 290.938
98.557 299.070
98.615 235.283
98.673 288.575
98.926 337.805
98.987 280.310
99.054 222.814
99.244 285.198
99.434 287.865
99.493 232.286
99.552 285.711
99.804 341.804
99.865 285.000
99.924 228.841
100.120 291.150
100.310 295.220
100.369 232.911
100.427 288.359
100.679 344.518
100.739 288.425
100.798 231.047
100.988 292.645
101.185 293.290
101.247 230.907
101.309 285.643
101.562 339.573
101.622 283.331
101.680 227.238
101.869 291.025
102.064 293.783
102.122 233.520
102.180 286.537
102.432 343.340
102.494 285.911
102.553 228.598
102.743 290.196
102.939 293.421
103.001 231.828
103.063 284.623
103.316 339.823
103.380 285.152
103.442 230.970
103.635 293.747
103.831 296.267
103.894 235.385
103.956 287.536
104.209 342.429
104.273 284.228
104.332 227.921
104.521 282.004
104.710 285.235
104.775 222.852
104.834 278.513
105.087 335.530
105.147 286.881
105.206 230.855
105.397 289.849
105.586 283.695
105.645 221.387
105.710 274.878
105.962 330.904
106.023 278.335
106.082 229.752
106.271 292.060
106.461 294.728
106.520 232.344
106.579 280.477
106.832 334.579
106.900 278.620
106.963 222.527
107.152 284.910
107.342 294.140
107.401 233.747
107.459 282.977
107.712 339.070
107.779 283.044
107.838 225.482
108.028 287.865
108.218 291.205
108.277 228.031
108.336 275.428
108.589 331.587
108.655 275.695
108.714 223.059
108.903 286.233
109.092 294.862
109.151 232.478
109.210 285.703
109.463 337.296
109.524 281.914
109.589 226.398
109.782 288.071
109.975 290.027
110.037 231.286
110.099 280.722
110.352 334.192
110.413 278.163
110.471 222.648
110.666 284.466
110.857 290.413
110.917 229.284
110.976 281.335
111.229 280.543
111.289 224.012
111.478 218.519
111.674 217.797
111.732 213.544
111.984 211.606
112.042 210.875
112.230 210.875
112.423 210.875
112.481 211.795
112.733 211.676
112.793 211.100
112.982 207.652
113.171 206.128
113.229 180.988
113.480 178.973
113.563 177.076
113.751 167.162
113.938 167.162
114.002 186.766
114.253 187.664
114.312 187.805
114.501 190.930
114.697 191.660
114.761 195.050
115.013 196.108
115.072 198.149
115.261 203.294
115.457 264.593
115.522 211.661
115.581 264.848
115.833 315.126
115.894 269.754
115.960 217.169
116.149 278.280
116.346 282.235
116.409 229.193
116.472 279.158
116.726 336.317
116.795 282.859
116.858 229.494
117.051 289.174
117.251 293.177
117.314 230.792
117.377 284.885
117.635 341.425
117.700 289.143
117.763 236.309
117.955 280.439
118.151 281.689
118.235 218.835
118.299 267.114
118.553 323.123
118.622 285.710
118.685 231.802
118.879 296.492
119.076 305.505
119.140 244.142
119.204 297.268
119.459 356.080
119.529 300.497
119.594 240.961
119.789 309.016
120.022 313.074
120.087 249.576
120.156 305.159
120.412 363.902
120.476 303.537
120.543 248.772
120.737 316.741
120.935 322.991
120.999 262.154
121.063 260.685
121.318 320.623
121.537 257.712
121.602 196.603
121.819 231.551
122.015 290.307
122.119 223.037
122.184 279.381
122.439 339.096
122.508 311.071
122.573 254.992
122.769 325.339
122.968 330.512
123.033 263.937
123.098 319.984
123.354 382.217
123.424 320.521
123.489 262.290
123.685 333.752
123.885 345.007
123.953 277.013
124.019 335.290
124.274 399.675
124.346 336.485
124.411 270.671
124.605 341.742
124.804 348.237
124.869 277.072
124.934 337.572
125.190 403.386
125.260 340.489
125.326 277.940
125.523 355.260
125.724 365.370
125.789 365.543
125.854 359.412
125.924 425.127
126.182 422.180
126.251 426.702
126.322 365.642
126.388 375.649
126.582 386.189
126.780 396.689
126.846 398.091
126.912 390.145
126.979 459.496
127.242 460.853
127.312 458.804
127.379 389.725
127.450 399.823
127.648 408.815
127.852 413.073
127.920 420.737
127.988 411.584
128.056 477.458
128.316 472.897
128.389 468.639
128.458 392.124
128.525 400.648
128.724 403.581
128.920 403.581
128.991 401.705
129.060 392.632
129.130 457.509
129.391 459.290
129.467 459.593
129.535 388.970
129.602 397.852
129.797 405.365
129.997 403.391
130.066 407.649
130.139 399.816
130.207 469.924
130.466 477.426
130.540 488.224
130.608 414.127
130.676 423.615
130.873 433.154
131.075 433.154
131.143 428.183
131.211 417.690
131.282 486.657
131.541 476.053
131.611 468.550
131.682 394.258
131.751 402.566
131.949 408.701
132.152 413.087
132.220 417.648
132.290 409.567
132.358 485.429
132.622 488.370
132.692 490.831
132.760 417.855
132.832 428.046
133.029 434.348
133.231 437.289
133.299 438.106
133.367 425.607
133.435 489.113
133.695 483.231
133.770 472.787
133.838 396.660
133.907 406.043
134.104 410.151
134.306 410.151
134.380 414.712
134.448 405.365
134.516 470.751
134.776 477.348
134.851 472.787
134.919 396.465
134.988 405.658
135.186 416.364
135.389 412.769
135.457 418.567
135.529 410.183
135.598 473.058
135.858 468.497
135.935 465.957
136.004 388.399
136.074 396.023
136.272 402.187
136.474 399.504
136.541 395.158
136.608 385.457
136.679 453.547
136.937 418.465
137.007 419.574
137.112 353.636
137.182 363.472
137.381 370.802
137.583 411.464
137.652 411.464
137.721 402.611
137.791 475.521
138.056 471.049
138.126 460.637
138.196 390.449
138.272 399.439
138.470 402.716
138.673 408.851
138.741 420.925
138.809 412.541
138.877 482.226
139.137 483.462
139.211 484.698
139.280 410.586
139.349 422.377
139.551 434.269
139.752 434.269
139.822 434.269
139.891 424.563
139.960 492.105
140.219 489.752
140.294 491.458
140.362 415.311
140.430 424.224
140.626 430.833
140.827 403.074
140.896 401.369
140.985 391.689
141.054 459.996
141.313 461.701
141.387 489.460
141.455 414.127
141.523 423.615
141.720 428.551
141.922 425.610
141.991 417.551
142.059 407.830
142.132 477.560
142.391 483.357
142.466 486.298
142.535 417.525
142.603 421.531
142.799 431.038
143.034 428.140
143.103 369.139
143.172 357.330
143.305 426.437
143.567 420.640
143.642 419.404
143.711 400.251
143.779 411.143
143.976 423.085
144.177 427.689
144.246 401.872
144.314 392.378
144.404 462.337
144.664 418.617
144.735 414.014
144.843 363.316
144.912 371.180
145.111 374.364
145.317 415.185
145.386 415.185
145.455 404.869
145.524 476.864
145.811 436.043
145.882 436.043
145.990 360.231
146.059 368.218
146.268 367.183
146.486 400.843
146.554 393.682
146.622 384.375
146.690 454.227
146.955 449.629
147.025 452.570
147.096 384.251
147.164 393.950
147.361 397.060
147.563 401.658
147.631 401.658
147.699 392.666
147.767 456.412
148.026 453.471
148.099 450.530
148.167 378.892
148.235 387.136
148.434 390.244
148.635 385.811
148.702 384.406
148.771 374.143
148.838 365.343
149.098 288.991
149.355 290.482
149.611 221.719
149.679 212.931
149.875 211.478
150.261 209.915
150.517 132.457
150.773 191.187
151.032 273.052
151.104 280.336
151.170 273.071
151.365 339.256
151.707 343.319
151.779 267.443
151.846 320.083
152.103 396.308
152.177 337.294
152.244 269.030
152.440 334.137
152.645 336.881
152.710 263.927
152.775 316.988
153.032 379.052
153.102 320.433
153.167 262.202
153.363 333.574
153.563 339.288
153.629 271.786
153.699 335.292
153.957 398.578
154.025 338.312
154.095 279.733
154.291 354.927
154.498 360.809
154.564 292.105
154.630 354.206
154.888 418.326
154.959 349.333
155.025 280.568
155.218 345.895
155.417 341.030
155.483 267.049
155.549 324.276
155.810 383.951
155.878 324.355
155.944 265.129
156.142 337.663
156.344 344.950
156.411 278.847
156.478 339.201
156.736 407.518
156.808 345.498
156.874 283.806
157.071 360.493
157.272 370.318
157.339 371.811
157.406 365.026
157.473 432.644
157.735 435.630
157.804 435.545
157.871 370.694
157.942 379.887
158.138 384.320
158.339 382.873
158.407 382.957
158.473 371.897
158.540 430.431
158.798 424.549
158.870 421.518
158.936 354.111
159.002 361.266
159.202 363.881
159.397 365.419
159.465 291.100
159.530 344.194
159.787 409.919
159.865 345.765
159.930 277.310
160.125 353.167
160.324 367.526
160.389 294.646
160.454 290.926
160.712 353.495
160.945 285.032
161.014 216.911
161.208 289.791
161.405 359.068
161.470 288.416
161.535 349.627
161.791 417.747
161.861 352.959
161.926 287.995
162.122 364.534
162.325 371.786
162.390 295.633
162.455 360.467
162.715 428.507
162.782 425.520
162.847 358.943
162.916 368.823
163.111 376.376
163.309 379.453
163.375 385.517
163.440 377.015
163.505 440.301
163.762 438.856
163.831 368.174
163.896 295.113
164.091 370.192
164.306 350.711
164.371 350.711
164.457 343.341
164.522 411.786
164.778 417.940
164.848 446.562
164.913 378.217
164.978 388.202
165.171 398.971
165.368 400.370
165.433 396.903
165.499 388.649
165.570 456.579
165.827 450.157
165.894 451.836
165.963 384.628
166.028 393.705
166.223 398.319
166.422 401.663
166.488 398.586
166.553 388.806
166.618 451.713
166.875 451.713
166.947 451.713
167.013 379.401
167.078 387.970
167.282 387.970
167.477 389.648
167.549 391.047
167.614 383.681
167.680 449.284
167.937 458.375
168.008 458.375
168.074 385.367
168.139 393.532
168.333 399.816
168.532 395.073
168.597 393.394
168.666 385.219
168.732 449.038
168.990 450.437
169.062 455.180
169.128 383.202
169.194 391.929
169.388 402.698
169.590 404.376
169.655 402.978
169.720 393.034
169.785 462.283
170.050 462.283
170.118 451.514
170.183 381.195
170.257 390.479
170.455 396.717
170.658 395.039
170.724 404.130
170.790 393.994
170.856 439.359
171.113 434.930
171.201 430.454
171.266 356.451
171.331 365.019
171.531 386.058
171.726 387.457
171.796 388.902
171.862 380.171
171.928 444.365
172.186 441.508
172.254 440.110
172.324 369.946
172.389 379.590
172.584 388.681
172.784 394.741
172.850 393.110
172.916 384.449
172.982 448.449
173.239 448.449
173.311 451.480
173.377 382.342
173.443 392.291
173.638 398.351
173.837 395.321
173.903 389.261
173.969 378.797
174.035 440.202
174.292 432.603
174.363 359.789
174.428 290.177
174.621 365.256
174.818 368.203
174.883 295.323
174.948 340.237
175.206 408.358
175.293 340.066
175.358 271.945
175.551 347.902
175.748 371.280
175.813 295.523
175.878 352.943
176.134 422.555
176.209 356.068
176.275 288.701
176.469 365.950
176.668 378.313
176.734 378.313
176.800 368.262
176.866 427.049
177.122 425.557
177.193 356.373
177.258 287.173
177.453 365.204
177.654 375.276
177.720 376.768
177.786 369.381
177.852 431.440
178.109 434.471
178.182 437.501
178.248 370.460
178.314 380.092
178.509 387.231
178.708 382.709
178.774 302.330
178.839 362.115
179.096 427.563
179.167 358.641
179.232 291.533
179.426 370.467
179.623 379.308
179.688 382.385
179.753 374.736
179.818 438.897
180.075 440.342
180.146 443.419
180.212 373.946
180.277 382.751
180.471 390.220
180.669 390.220
180.735 387.005
180.801 379.240
180.868 446.916
181.131 446.916
181.199 445.471
181.265 375.955
181.330 382.836
181.525 382.925
181.723 379.894
181.789 355.739
181.855 347.236
181.942 412.980
182.199 414.565
182.267 412.984
182.332 367.666
182.401 376.349
182.595 367.016
182.788 367.016
182.863 291.148
182.928 352.975
183.186 416.295
183.252 359.216
183.317 288.534
183.514 364.491
183.708 334.188
183.773 260.726
183.875 322.661
184.131 387.189
184.198 318.816
184.263 284.637
184.462 358.099
184.659 356.862
184.724 284.081
184.794 346.438
185.051 412.412
185.118 346.771
185.183 285.819
185.378 361.676
185.576 356.821
185.641 361.389
185.716 355.028
185.782 421.695
186.039 424.771
186.107 431.327
186.172 364.102
186.244 373.267
186.440 374.675
186.636 377.522
186.707 386.361
186.774 377.014
186.840 441.391
187.097 437.125
187.165 364.714
187.235 292.500
187.429 361.815
187.624 364.846
187.695 372.318
187.761 363.726
187.826 427.102
188.083 435.942
188.155 437.528
188.220 367.964
188.285 376.680
188.479 385.519
188.678 386.964
188.744 388.409
188.810 380.489
188.876 445.314
189.134 445.314
189.206 446.945
189.272 376.874
189.337 383.153
189.532 386.184
189.747 380.123
189.813 297.913
189.881 357.698
190.140 425.826
190.211 356.816
190.276 288.657
190.470 358.559
190.671 358.169
190.736 280.755
190.801 338.163
191.058 401.707
191.128 337.171
191.193 272.864
191.388 342.679
191.587 346.635
191.653 274.779
191.718 333.786
191.973 398.093
192.042 335.867
192.107 271.405
192.303 340.184
192.503 342.636
192.568 270.689
192.633 326.300
192.889 387.685
192.960 325.120
193.025 262.663
193.220 329.851
193.421 333.152
193.485 263.589
193.549 323.077
193.804 381.461
193.869 321.605
193.937 261.593
194.132 327.419
194.328 329.097
194.398 263.518
194.464 318.903
194.720 374.858
194.785 315.152
194.852 252.078
195.046 313.004
195.240 314.350
195.307 249.744
195.371 307.032
195.626 366.697
195.691 312.042
195.755 254.210
195.956 322.874
196.151 323.287
196.215 258.532
196.282 317.484
196.537 378.441
196.603 317.560
196.667 260.261
196.862 329.823
197.067 332.570
197.132 263.373
197.196 323.182
197.476 386.221
197.543 321.364
197.608 256.403
197.812 325.600
198.038 326.672
198.102 256.845
198.166 318.625
198.424 383.586
198.489 322.781
198.553 262.232
198.748 332.059
198.947 336.578
199.012 269.799
199.076 332.287
199.336 395.962
199.401 334.823
199.465 272.625
199.657 344.163
199.854 347.240
199.919 277.709
199.984 339.294
200.240 404.711
200.309 341.897
200.375 279.105
200.571 354.886
200.774 359.102
200.840 286.938
200.906 347.326
201.164 414.734
201.235 348.321
201.301 285.099
201.497 357.262
201.699 361.274
201.765 286.080
201.831 345.450
202.089 408.673
202.160 344.108
202.226 279.731
202.423 348.864
202.626 348.214
202.692 274.682
202.757 332.132
203.013 394.924
203.082 332.698
203.147 272.153
203.342 344.100
203.544 349.629
203.609 278.369
203.674 338.084
203.931 403.292
204.001 340.477
204.067 277.173
204.263 348.571
204.463 352.527
204.530 279.682
204.595 338.540
204.852 403.430
204.922 340.560
204.988 278.176
205.184 352.559
205.384 359.638
205.451 288.249
205.518 352.655
205.776 416.798
205.844 353.162
205.914 288.157
206.109 358.228
206.306 359.677
206.375 288.017
206.442 350.204
206.701 412.476
206.769 419.854
206.840 356.040
206.906 365.558
207.102 372.976
207.302 381.679
207.369 383.127
207.436 375.565
207.503 437.862
207.761 440.847
207.835 443.832
207.902 376.089
207.969 384.957
208.165 395.123
208.365 393.721
208.432 390.736
208.498 381.133
208.565 445.133
208.823 445.133
208.895 446.535
208.962 378.886
209.029 388.847
209.225 399.295
209.424 402.280
209.491 405.265
209.558 397.333
209.625 469.064
209.888 465.863
209.956 465.863
210.025 392.883
210.092 401.517
210.290 404.458
210.492 408.976
210.560 405.378
210.628 396.371
210.701 466.087
210.961 464.770
211.030 451.706
211.097 381.686
211.174 389.865
211.370 386.844
211.566 386.844
211.637 398.591
211.704 390.334
211.771 460.939
212.030 451.450
212.099 447.063
212.175 372.513
212.241 378.767
212.436 375.998
212.637 385.739
212.704 381.171
212.771 371.630
212.838 434.027
213.096 435.610
213.168 437.193
213.234 371.690
213.300 380.421
213.495 387.676
213.694 386.093
213.761 381.525
213.828 371.892
213.895 434.027
214.153 434.027
214.225 431.041
214.292 364.421
214.359 373.064
214.554 380.320
214.754 380.320
214.821 383.305
214.888 375.914
214.955 445.262
215.217 446.666
215.286 449.651
215.354 382.082
215.421 390.406
215.622 387.551
215.817 380.260
215.884 377.275
215.955 367.499
216.022 431.693
216.280 433.231
216.348 431.783
216.414 362.088
216.484 369.738
216.680 368.330
216.875 369.777
216.946 377.112
217.013 369.461
217.080 431.976
217.338 440.847
217.412 443.832
217.479 376.089
217.546 385.773
217.742 395.939
217.943 392.954
218.010 389.969
218.077 380.366
218.144 443.550
218.402 443.550
218.474 446.535
218.541 378.792
218.608 388.476
218.804 394.358
219.005 391.373
219.073 385.403
219.140 374.250
219.207 431.878
219.465 427.489
219.537 357.794
219.604 289.550
219.800 362.476
219.998 366.539
220.065 290.628
220.132 350.290
220.390 417.041
220.462 352.466
220.528 288.216
220.723 364.127
220.921 371.175
220.988 372.668
221.055 365.091
221.122 426.725
221.380 429.710
221.453 429.710
221.520 362.911
221.587 371.380
221.783 379.968
221.984 381.551
222.051 384.536
222.117 377.218
222.184 446.740
222.447 448.145
222.516 447.967
222.584 380.305
222.652 390.302
222.853 394.778
223.051 386.331
223.119 389.273
223.197 381.028
223.265 450.901
223.524 444.855
223.593 456.243
223.665 385.078
223.733 393.414
223.930 394.992
224.130 401.037
224.198 401.037
224.266 390.405
224.334 450.720
224.593 441.896
224.665 364.081
224.731 286.649
224.925 353.562
225.122 348.647
225.188 271.215
225.253 324.266
225.510 382.104
225.579 317.756
225.644 255.299
225.840 325.039
226.041 330.533
226.106 264.558
226.173 322.845
226.431 316.341
226.497 253.625
226.754 194.073
226.950 263.125
227.150 266.155
227.215 266.155
227.281 325.135
227.538 389.074
227.608 328.561
227.674 269.652
227.869 341.828
228.069 348.779
228.136 279.646
228.203 340.809
228.461 407.316
228.532 344.447
228.599 281.598
228.795 352.314
228.997 354.879
229.064 281.177
229.131 341.482
229.389 407.316
229.460 345.296
229.527 283.437
229.724 358.631
229.926 364.181
229.994 291.156
230.061 351.939
230.320 415.245
230.390 348.150
230.456 282.726
230.651 354.302
230.850 358.524
230.918 287.037
230.985 349.784
231.244 412.476
231.313 416.909
231.384 353.008
231.451 362.093
231.648 367.933
231.850 373.651
231.917 373.651
231.984 365.199
232.051 425.226
232.311 428.211
232.385 428.211
232.452 361.412
232.519 370.259
232.715 380.142
232.915 380.142
232.982 383.127
233.049 375.460
233.116 440.460
233.375 441.865
233.447 441.865
233.515 372.081
233.582 379.880
233.778 382.821
233.979 381.416
234.047 381.416
234.114 373.588
234.181 443.110
234.449 440.169
234.518 367.771
234.584 295.726
234.784 367.368
234.987 359.990
235.054 285.085
235.120 350.063
235.383 417.631
235.451 352.797
235.517 289.658
235.713 361.533
235.914 361.444
235.980 286.250
236.046 345.534
236.304 410.211
236.375 346.744
236.442 277.740
236.639 349.904
236.875 353.915
236.941 280.214
237.007 336.567
237.265 402.540
237.334 337.203
237.400 271.916
237.596 341.050
237.798 343.502
237.864 273.000
237.929 329.939
238.185 393.641
238.255 331.334
238.320 266.145
238.516 336.647
238.752 342.015
238.818 270.068
238.884 327.006
239.140 393.827
239.210 331.440
239.276 269.421
239.473 339.923
239.673 345.291
239.739 275.476
239.805 304.876
240.062 366.895
240.167 302.548
240.233 237.608
240.429 302.714
240.629 330.993
240.694 259.710
240.759 315.832
241.015 379.140
241.085 319.653
241.150 260.422
241.345 322.614
241.545 323.054
241.611 252.536
241.676 305.649
241.933 364.880
242.003 308.676
242.068 250.452
242.264 313.511
242.464 315.502
242.530 248.062
242.596 301.107
242.853 362.408
242.924 306.425
242.989 250.723
243.183 318.163
243.382 325.704
243.447 259.129
243.512 315.978
243.768 379.140
243.838 320.521
243.903 262.290
244.099 333.574
244.299 343.244
244.365 275.061
244.430 333.337
244.687 397.722
244.759 335.415
244.824 272.031
245.020 344.876
245.220 352.957
245.286 282.378
245.352 346.268
245.610 408.554
245.677 344.154
245.747 279.754
245.944 347.906
246.140 349.353
246.211 279.970
246.277 342.923
246.534 407.322
246.601 347.365
246.667 283.897
246.867 358.995
247.064 357.917
247.130 285.071
247.202 344.609
247.459 405.046
247.526 337.046
247.592 274.234
247.792 344.049
247.988 344.265
248.054 274.450
248.123 334.987
248.380 395.663
248.447 332.414
248.512 267.374
248.708 334.158
248.924 322.702
248.990 253.741
249.064 310.929
249.321 372.446
249.387 311.129
249.452 259.898
249.648 327.461
249.849 330.492
249.915 263.566
249.981 320.930
250.250 380.310
250.319 317.262
250.384 253.670
250.585 312.615
250.790 306.909
250.854 237.902
250.918 291.860
251.185 347.620
251.251 293.506
251.316 239.978
251.515 305.907
251.717 307.166
251.782 245.183
251.847 299.207
252.103 357.638
252.172 300.128
252.237 245.836
252.433 313.973
252.634 322.044
252.699 258.546
252.764 312.759
253.020 370.129
253.090 309.543
253.155 248.954
253.351 315.528
253.553 321.902
253.618 258.316
253.683 311.863
253.940 372.452
254.013 312.813
254.078 251.232
254.274 317.895
254.491 324.934
254.556 258.359
254.621 307.715
254.877 370.974
254.953 312.434
255.019 254.126
255.215 323.777
255.415 330.984
255.480 261.865
255.545 312.864
255.802 371.172
255.873 307.436
255.938 249.854
256.134 317.295
256.337 324.835
256.402 258.261
256.467 309.689
256.723 373.425
256.798 314.729
256.863 255.523
257.060 323.775
257.266 333.006
257.332 262.488
257.397 297.122
257.654 353.252
257.743 290.914
257.808 228.289
258.004 295.730
258.222 316.715
258.287 252.437
258.352 289.774
258.608 352.399
258.696 292.836
258.761 234.269
258.957 301.624
259.174 324.946
259.239 257.590
259.304 291.659
259.560 347.150
259.651 284.654
259.716 222.627
259.911 282.002
260.109 296.391
260.173 232.138
260.237 278.932
260.492 331.093
260.560 275.616
260.623 222.491
260.817 275.309
261.009 280.469
261.076 219.927
261.137 271.573
261.392 315.066
261.454 269.198
261.527 216.150
261.721 271.954
261.916 272.659
261.983 223.774
262.047 274.924
262.302 328.648
262.367 280.350
262.430 228.960
262.628 290.602
262.822 294.276
262.886 236.005
262.953 291.494
263.209 347.836
263.275 294.207
263.340 241.541
263.536 305.295
263.736 310.574
263.802 248.790
263.864 308.668
264.127 367.835
264.191 310.750
264.253 250.586
264.448 313.164
264.648 309.535
264.710 242.911
264.772 295.744
265.026 355.908
265.093 300.016
265.155 244.286
265.348 310.911
265.547 317.410
265.609 251.573
265.671 305.947
265.925 364.903
265.993 305.858
266.055 247.260
266.248 314.889
266.444 321.425
266.507 255.505
266.570 311.035
266.825 372.859
266.892 312.986
266.954 253.390
267.147 324.277
267.345 332.758
267.408 265.181
267.471 322.732
267.726 383.762
267.793 320.714
267.855 257.082
268.048 323.226
268.252 323.755
268.315 254.692
268.377 309.259
268.631 369.716
268.698 309.843
268.761 252.039
268.954 322.843
269.152 331.324
269.215 265.181
269.278 321.879
269.533 378.740
269.596 315.543
269.661 252.345
269.855 317.479
270.049 323.828
270.115 260.330
270.178 320.695
270.434 383.893
270.499 326.317
270.562 265.023
270.760 336.117
270.955 339.423
271.019 271.578
271.086 336.660
271.342 402.766
271.407 340.892
271.471 280.435
271.666 353.091
271.865 351.457
271.929 278.520
271.993 342.028
272.252 406.823
272.317 341.907
272.381 280.157
272.575 356.218
272.775 357.709
272.839 285.053
272.903 345.847
273.159 413.847
273.228 346.752
273.292 282.119
273.487 357.900
273.685 365.147
273.749 290.147
273.813 348.418
274.069 411.415
274.137 342.422
274.200 273.657
274.394 344.041
274.592 344.928
274.657 272.435
274.720 328.384
274.975 392.388
275.044 327.931
275.107 267.181
275.301 341.311
275.499 351.229
275.563 280.210
275.627 342.036
275.883 410.722
275.952 346.837
276.016 273.789
276.210 343.320
276.487 344.316
276.551 267.062
276.615 323.624
276.870 392.105
276.937 329.203
277.002 265.833
277.197 336.838
277.394 342.524
277.458 273.654
277.521 331.041
277.777 395.899
277.845 333.077
277.908 268.231
278.102 340.031
278.306 345.546
278.369 273.053
278.433 311.173
278.688 372.844
278.772 307.503
278.835 236.409
279.029 301.164
279.285 319.213
279.349 247.622
279.411 296.513
279.665 357.728
279.731 297.171
279.793 237.485
279.986 302.727
280.183 311.036
280.246 248.342
280.308 305.774
280.563 363.211
280.627 306.437
280.693 248.708
280.887 319.595
281.084 327.283
281.147 264.395
281.210 320.749
281.465 383.445
281.533 321.279
281.596 259.215
281.790 331.005
281.990 339.460
282.054 270.926
282.118 326.324
282.373 388.387
282.441 324.534
282.504 260.935
282.698 331.155
282.897 339.611
282.961 270.985
283.025 333.396
283.281 373.700
283.346 309.847
283.434 242.184
283.628 311.054
283.858 309.371
283.923 261.662
283.987 320.996
284.242 384.461
284.307 322.922
284.374 263.067
284.569 330.177
284.764 334.696
284.833 267.104
284.897 322.489
285.152 376.568
285.217 315.431
285.283 250.399
285.478 315.005
285.673 319.477
285.740 256.589
285.804 314.025
286.059 374.196
286.124 316.921
286.187 254.868
286.385 320.407
286.581 321.753
286.645 254.739
286.709 249.481
286.965 305.284
287.198 245.619
287.262 185.812
287.456 249.651
287.651 311.331
287.714 248.132
287.777 244.435
288.032 302.457
288.264 244.578
288.327 186.556
288.521 247.919
288.716 306.321
288.779 241.537
288.842 296.779
289.100 351.626
289.165 296.241
289.228 240.714
289.420 302.323
289.612 298.611
289.675 235.757
289.738 283.965
289.992 339.492
290.061 282.792
290.124 229.267
290.318 290.938
290.511 295.575
290.570 231.933
290.630 279.623
290.884 333.148
290.952 277.834
291.015 223.741
291.207 284.208
291.400 290.044
291.463 229.576
291.526 277.064
291.780 329.123
291.848 274.033
291.907 218.942
292.097 274.621
292.286 218.482
292.345 213.850
292.598 259.272
292.658 259.272
292.724 208.843
292.914 269.418
293.104 274.051
293.163 222.464
293.222 273.599
293.476 327.418
293.537 272.803
293.596 218.920
293.793 278.776
293.984 281.332
294.043 221.476
294.102 273.536
294.356 327.418
294.417 273.727
294.476 220.188
294.666 282.078
294.862 286.668
294.922 227.525
294.982 281.940
295.237 338.868
295.298 283.999
295.357 229.380
295.548 289.921
295.745 290.598
295.808 228.850
295.871 280.642
296.126 334.626
296.191 280.968
296.254 227.799
296.449 290.731
296.647 296.348
296.710 237.375
296.773 290.456
297.028 346.799
297.094 291.064
297.157 235.797
297.351 299.779
297.549 305.367
297.613 243.299
297.677 297.745
297.931 353.012
297.995 294.410
298.058 236.298
298.252 298.365
298.450 299.655
298.513 237.507
298.576 290.522
298.831 346.799
298.897 290.099
298.960 233.399
299.154 290.619
299.347 291.196
299.414 228.342
299.477 278.259
299.731 330.545
299.797 278.772
299.861 224.473
300.055 284.788
300.246 282.559
300.306 224.042
300.374 275.126
300.629 329.425
300.694 274.806
300.757 226.787
300.954 286.544
301.150 288.986
301.213 229.698
301.276 285.568
301.535 342.597
301.599 290.245
301.662 237.753
301.855 300.216
302.048 301.505
302.111 239.358
302.174 289.488
302.429 346.989
302.499 291.323
302.563 235.519
302.757 296.376
302.951 300.484
303.015 236.501
303.079 287.888
303.334 346.867
303.403 293.310
303.466 239.752
303.661 303.735
303.856 306.724
303.920 241.402
303.984 275.778
304.239 329.336
304.326 271.835
304.390 217.320
304.584 278.178
304.778 297.359
304.842 236.501
304.906 280.680
305.161 336.484
305.237 282.039
305.300 227.455
305.494 288.313
305.689 299.800
305.753 237.653
305.816 287.991
306.071 345.700
306.141 292.213
306.205 237.437
306.400 298.295
306.594 300.517
306.658 234.966
306.721 280.732
306.976 332.333
307.044 276.923
307.107 223.265
307.301 282.566
307.495 287.162
307.559 227.482
307.623 278.565
307.877 330.470
307.942 279.149
308.009 226.665
308.203 285.105
308.398 286.307
308.462 228.303
308.526 278.422
308.781 329.704
308.846 277.908
308.911 226.382
309.109 284.899
309.304 287.341
309.368 230.026
309.431 280.619
309.686 333.386
309.751 281.101
309.814 228.065
310.008 289.707
310.205 294.034
310.269 234.277
310.333 285.360
310.588 338.396
310.653 282.919
310.716 227.932
310.910 286.449
311.108 289.526
311.172 227.484
311.232 272.678
311.486 269.573
311.548 214.681
311.738 211.347
311.936 211.347
311.996 211.347
312.250 211.347
312.312 211.152
312.502 201.152
312.693 201.152
312.759 202.315
313.013 202.315
313.074 202.315
313.264 210.225
313.455 210.225
313.514 206.750
313.768 261.559
313.835 262.861
313.894 212.495
314.083 273.138
314.273 221.804
314.332 214.806
314.586 212.974
314.648 211.740
314.844 207.107
315.035 207.039
315.095 208.202
315.350 208.854
315.411 209.110
315.601 209.110
315.799 208.390
315.859 206.259
316.113 205.091
316.173 200.742
316.364 198.596
316.597 198.661
316.656 199.847
316.909 200.080
316.968 201.196
317.157 194.416
317.347 192.776
317.406 182.196
317.660 179.973
317.726 179.869
317.916 179.869
318.107 179.194
318.166 176.164
318.418 176.164
318.484 176.164
318.674 176.164
318.865 176.898
318.924 183.729
319.177 183.729
319.236 183.221
319.426 183.221
319.622 183.162
319.681 182.088
319.935 182.036
319.995 183.214
320.186 186.604
320.380 187.391
320.439 189.631
320.693 190.681
320.754 189.959
320.945 186.569
321.136 185.841
321.195 178.729
321.448 177.679
321.513 177.783
321.704 177.783
321.894 177.783
321.953 180.860
322.206 181.965
322.271 183.070
322.461 185.330
322.651 186.058
322.711 191.187
322.965 191.076
323.025 191.236
323.216 195.756
323.414 196.608
323.473 199.942
323.726 201.105
323.786 202.228
323.976 205.617
324.173 205.617
324.232 205.617
324.485 205.617
324.545 205.272
324.735 201.882
324.926 201.817
324.985 197.488
325.239 198.663
325.306 198.896
325.495 198.896
325.684 198.767
325.743 196.863
325.999 195.923
326.068 194.865
326.256 191.475
326.445 190.817
326.504 194.846
326.758 193.669
326.817 192.606
327.006 192.606
327.205 192.668
327.264 192.668
327.517 191.610
327.576 191.814
327.765 191.814
327.962 191.814
328.021 191.814
328.274 192.872
328.333 193.620
328.522 193.620
328.712 193.620
328.771 190.439
329.024 191.497
329.089 192.550
329.278 197.167
329.468 197.892
329.526 192.736
329.780 192.619
329.854 192.619
330.044 192.619
330.234 192.685
330.292 202.078
330.545 202.136
330.606 202.422
330.796 204.585
330.992 205.307
331.051 209.788
331.305 210.843
331.365 210.843
331.555 210.843
331.751 210.121
331.810 207.974
332.063 206.919
332.122 206.574
332.312 203.185
332.502 203.119
332.561 197.604
332.815 197.781
332.882 197.839
333.070 197.839
333.260 197.839
333.319 197.839
333.573 198.718
333.640 198.776
333.830 198.776
334.019 198.841
334.078 202.022
334.331 200.793
334.392 200.629
334.583 200.629
334.783 200.629
334.842 199.573
335.095 198.804
335.154 198.178
335.343 198.178
335.539 198.113
335.598 201.503
335.852 202.446
335.911 203.004
336.101 199.614
336.292 198.889
336.351 154.454
336.604 153.399
336.761 152.575
336.951 152.575
337.140 152.513
337.199 152.788
337.453 151.680
337.601 150.572
337.791 147.182
337.981 146.394
338.040 183.774
338.294 184.446
338.353 185.334
338.547 188.724
338.738 189.511
338.797 192.901
339.051 193.282
339.110 193.714
339.300 197.104
339.497 197.891
339.556 201.281
339.810 202.450
339.869 202.073
340.058 194.523
340.249 194.523
340.315 194.523
340.569 194.290
340.628 195.337
340.819 202.887
341.010 202.887
341.069 196.407
341.323 197.636
341.391 198.744
341.581 202.134
341.771 202.921
341.830 210.346
342.084 256.824
342.145 257.811
342.211 207.193
342.402 266.537
342.594 271.072
342.654 219.415
342.714 269.524
342.969 322.233
343.031 269.809
343.091 217.100
343.289 275.728
343.481 278.201
343.541 219.573
343.601 269.524
343.856 269.713
343.918 216.456
344.109 216.456
344.305 275.084
344.365 218.213
344.425 264.066
344.679 262.703
344.739 207.658
344.930 202.178
345.133 201.391
345.192 201.391
345.446 201.391
345.506 200.657
345.697 197.267
345.888 196.948
345.947 196.948
346.206 197.182
346.266 198.458
346.455 201.847
346.644 202.167
346.703 196.873
346.957 197.688
347.025 198.501
347.216 200.648
347.407 201.368
347.467 207.630
347.722 257.866
347.784 258.240
347.844 208.865
348.041 268.276
348.233 273.975
348.293 218.681
348.353 269.524
348.608 322.233
348.670 269.587
348.730 216.980
348.922 278.941
349.121 284.748
349.181 226.120
349.241 275.433
349.496 274.530
349.556 216.865
349.746 210.199
349.943 209.482
350.003 209.482
350.257 209.422
350.317 210.063
350.508 206.427
350.699 265.771
350.765 210.406
350.825 261.502
351.081 315.193
351.143 269.517
351.203 216.746
351.395 275.444
351.587 268.897
351.647 209.554
351.715 256.500
351.969 255.641
352.031 202.011
352.222 208.940
352.413 208.940
352.472 204.639
352.726 204.639
352.795 204.519
352.986 203.276
353.178 203.208
353.238 208.673
353.493 209.046
353.554 209.226
353.751 209.226
353.941 209.294
354.001 209.294
354.255 208.982
354.316 208.051
354.507 208.051
354.705 208.051
354.765 208.051
355.019 208.051
355.080 208.861
355.271 205.225
355.462 264.568
355.528 210.406
355.588 260.325
355.844 314.015
355.907 268.402
355.967 214.772
356.158 271.379
356.349 268.060
356.408 209.504
356.474 259.614
356.728 313.244
356.790 262.814
356.850 216.094
357.041 271.317
357.232 214.446
357.292 205.427
357.546 205.363
357.614 205.424
357.805 205.424
357.996 205.424
358.056 204.443
358.310 203.517
358.379 203.397
358.569 204.640
358.761 204.572
358.820 208.873
359.075 208.935
359.137 209.192
359.327 211.282
359.525 270.694
359.585 217.836
359.645 270.027
359.899 323.520
359.960 271.000
360.020 218.638
360.211 279.216
360.408 282.494
360.469 224.651
360.530 277.924
360.785 332.308
360.847 278.817
360.908 225.445
361.099 285.310
361.296 286.579
361.357 226.714
361.418 278.936
361.673 333.620
361.735 280.128
361.795 226.756
361.986 286.058
362.183 286.763
362.247 226.371
362.311 276.932
362.566 329.740
362.632 277.322
362.696 224.514
362.891 256.391
363.088 260.634
363.189 202.664
363.254 256.957
363.512 312.890
363.577 288.004
363.641 234.602
363.837 293.859
364.032 296.936
364.100 236.697
364.165 290.696
364.422 347.174
364.489 294.498
364.554 238.019
364.749 298.258
364.944 297.072
365.008 235.007
365.076 288.869
365.333 345.347
365.400 291.790
365.465 239.789
365.660 301.854
365.857 302.507
365.922 237.239
365.986 286.017
366.278 339.856
366.346 281.779
366.410 225.409
366.618 288.851
366.827 257.008
366.891 196.071
367.012 249.859
367.268 306.228
367.334 250.685
367.398 231.764
367.593 289.577
367.787 252.389
367.851 189.962
367.976 240.446
368.231 293.428
368.294 240.499
368.355 223.965
368.546 281.808
368.737 282.284
368.797 217.881
368.857 268.094
369.193 319.696
369.254 263.519
369.314 207.251
369.539 247.511
369.764 250.790
369.852 192.947
369.913 249.876
370.168 309.477
370.230 280.128
370.290 226.375
370.481 286.240
370.673 242.623
370.734 180.015
370.876 229.394
371.129 227.801
371.188 172.455
371.377 214.514
371.565 214.514
371.623 191.101
371.876 190.040
371.962 188.861
372.151 185.413
372.340 184.557
372.398 197.162
372.652 198.223
372.721 199.279
372.910 199.279
373.099 199.279
373.157 206.697
373.411 205.460
373.470 199.841
373.660 199.841
373.910 199.906
373.968 199.906
374.221 200.082
374.280 200.188
374.469 202.351
374.717 202.351
374.776 201.164
375.029 201.164
375.089 205.622
375.278 198.738
375.467 198.672
375.532 197.525
375.786 197.525
375.847 197.525
376.036 201.019
376.225 201.084
376.284 196.847
376.537 196.788
376.602 196.730
376.791 197.957
376.981 197.957
377.039 204.529
377.292 204.470
377.351 204.756
377.541 206.919
377.737 207.641
377.796 208.586
378.050 209.580
378.111 210.538
378.301 213.928
378.498 274.571
378.557 220.551
378.616 272.803
378.870 327.418
378.931 273.727
378.990 220.188
379.180 278.744
379.376 280.001
379.436 220.145
379.496 271.281
379.750 324.820
379.811 272.427
379.870 219.908
380.060 258.268
380.250 262.858
380.335 203.790
380.395 258.204
380.649 315.413
380.710 284.205
380.769 229.336
380.959 286.301
381.150 278.381
381.208 215.136
381.273 264.449
381.527 262.660
381.586 210.017
381.775 215.110
381.964 213.600
382.022 204.696
382.275 204.634
382.342 204.573
382.531 203.287
382.721 204.009
382.780 211.671
383.034 259.160
383.094 260.276
383.159 209.847
383.349 268.386
383.539 212.444
383.597 215.008
383.850 214.076
383.910 213.458
384.099 215.562
384.294 276.137
384.353 220.914
384.412 272.148
384.666 271.899
384.725 217.402
384.914 217.402
385.110 277.258
385.169 220.792
385.228 272.922
385.482 327.418
385.543 273.663
385.602 218.855
385.792 256.166
385.982 258.722
386.065 198.866
386.124 251.323
386.378 306.131
386.438 274.856
386.497 220.911
386.688 280.767
386.879 276.827
386.938 216.900
387.004 268.163
387.259 322.109
387.320 268.289
387.379 218.659
387.570 276.482
387.760 218.395
387.818 209.086
388.072 262.905
388.139 264.018
388.198 212.240
388.388 272.883
388.579 282.193
388.638 221.618
388.697 265.054
388.950 318.937
389.018 265.245
389.077 211.426
389.267 272.001
389.457 282.320
389.516 222.464
389.575 269.831
389.829 323.650
389.896 269.831
389.955 214.962
390.146 271.428
390.336 217.178
390.395 210.398
390.648 208.473
390.707 207.825
390.896 207.825
391.092 207.757
391.151 208.701
391.405 209.760
391.466 210.661
391.655 214.051
391.852 274.694
391.911 219.886
391.970 262.123
392.224 258.931
392.282 201.218
392.471 192.218
392.668 190.643
392.726 192.922
392.980 193.816
393.039 194.505
393.229 194.505
393.420 194.567
393.478 194.513
393.731 195.507
393.793 196.612
393.984 198.833
394.174 199.558
394.233 203.003
394.487 202.275
394.546 201.281
394.743 199.060
394.933 198.335
394.991 196.114
395.244 195.902
395.302 196.224
395.492 198.444
395.688 199.170
395.747 198.001
396.001 197.945
396.060 197.514
396.250 190.942
396.441 190.155
396.506 190.155
396.760 190.155
396.819 190.265
397.009 194.615
397.199 193.887
397.257 186.697
397.510 186.752
397.576 185.752
397.766 182.304
397.955 182.304
398.013 187.215
398.266 186.515
398.324 187.405
398.520 190.853
398.711 191.644
398.769 193.923
399.022 194.623
399.081 195.055
399.271 197.276
399.467 198.001
399.526 200.204
399.780 201.260
399.840 202.049
400.030 197.529
400.219 197.595
400.285 198.781
400.538 198.665
400.597 198.433
400.788 202.953
400.979 202.888
401.038 201.701
401.292 201.644
401.352 201.586
401.543 201.586
401.735 201.586
401.794 200.552
402.048 199.615
402.106 198.682
402.296 196.462
402.487 194.946
402.545 186.997
402.798 184.942
402.857 183.098
403.047 173.781
403.235 172.200
403.292 169.804
403.545 167.693
403.603 165.393
403.793 159.981
403.983 159.241
404.042 154.857
404.294 154.813
404.353 154.769
404.543 154.769
404.734 154.769
404.793 153.865
405.045 153.865
405.105 153.865
405.295 153.865
405.486 153.865
405.545 154.769
405.797 153.716
405.856 152.752
406.046 149.362
406.236 148.616
406.295 145.226
406.546 145.268
406.605 143.199
406.795 137.179
406.984 135.626
407.042 97.477
407.292 93.287
407.481 88.402
407.670 55.214
407.919 56.454
408.108 52.591
408.297 51.618
408.546 53.449
408.734 49.809
408.921 48.695
409.171 50.386
409.361 46.977
409.551 45.885
409.799 47.460
409.987 44.191
410.175 43.189
410.423 45.455
410.612 43.109
410.801 43.058
411.050 45.375
411.239 43.109
411.427 42.096
411.675 43.378
411.863 40.280
412.051 39.238
412.300 40.468
412.488 38.383
412.676 38.361
412.925 40.423
413.114 38.316
413.302 38.293
413.551 40.378
413.740 38.316
413.928 38.361
414.177 40.423
414.365 38.383
414.553 38.383
414.802 40.468
414.990 38.361
415.178 38.383
415.427 40.468
415.615 38.383
415.803 38.361
416.052 40.468
416.241 38.383
416.428 38.383
416.677 40.423
416.865 38.361
417.054 38.316
417.303 40.378
417.492 38.293
417.680 38.316
417.929 40.378
418.118 38.316
418.306 38.361
418.555 40.468
418.743 38.406
418.930 38.384
419.179 40.424
419.368 38.316
419.557 38.271
419.806 40.333
419.995 38.293
420.183 38.361
420.432 40.423
420.620 38.361
420.808 38.406
421.057 40.292
421.245 57.988
421.437 75.730
421.498 95.534
421.559 113.230
421.620 131.148
421.681 130.724
421.742 130.301
421.804 130.301
421.866 130.301
421.927 130.301
421.988 130.724
422.049 130.724
422.110 130.724
422.172 130.724
422.233 130.301
422.294 130.301
422.356 130.724
422.417 130.724
422.478 130.724
422.539 131.148
422.600 130.724
422.661 130.301
422.723 130.301
422.785 130.301
422.846 129.878
422.907 130.301
422.969 130.724
423.030 130.724
423.091 130.724
423.152 130.724
423.213 130.724
423.275 130.724
423.336 130.724
423.397 130.724
423.458 131.148
423.519 131.148
423.580 131.148
423.641 131.148
423.702 131.148
423.763 131.148
423.824 129.918
423.885 129.495
423.949 129.072
424.011 129.072
424.073 129.072
424.134 130.301
424.195 130.724
424.256 131.148
424.317 131.148
424.378 130.724
424.439 130.724
424.501 130.724
424.562 130.724
424.623 130.724
424.684 130.724
424.745 130.724
424.807 130.724
424.868 130.301
424.929 130.301
424.991 130.724
425.052 130.724
425.113 130.724
425.174 131.148
425.235 131.148
425.296 131.148
425.357 131.148
425.418 130.724
425.479 130.724
425.541 130.724
425.602 130.724
425.663 130.724
425.724 130.724
425.785 130.724
425.847 130.724
425.908 130.301
425.969 130.301
426.031 130.301
426.092 130.301
426.154 130.301
426.215 130.724
426.276 130.724
426.337 131.148
426.398 130.724
426.459 130.724
426.521 127.446
426.582 124.167
426.643 120.888
426.704 118.033
426.765 114.754
426.826 114.384
426.887 113.308
426.949 112.938
427.013 112.938
427.075 112.938
427.136 113.308
427.197 114.384
427.258 114.754
427.319 114.754
427.380 111.803
427.441 108.525
427.501 105.574
427.562 102.623
427.622 99.344
427.682 99.016
427.743 99.016
427.804 99.016
427.865 98.689
427.925 98.689
427.986 95.966
428.047 92.960
428.106 89.909
428.166 87.186
428.225 84.463
428.284 84.181
428.343 84.463
428.403 84.463
428.462 84.463
428.521 84.463
428.580 84.746
428.639 84.463
428.698 84.181
428.758 84.181
428.818 84.181
428.877 83.898
428.936 83.898
428.996 84.181
429.056 84.181
429.115 84.181
429.174 84.181
429.233 84.463
429.293 84.181
429.352 83.898
429.412 83.616
429.472 83.616
429.532 83.333
429.592 83.616
429.652 80.508
429.711 77.175
429.770 74.068
429.830 70.960
429.889 67.571
429.948 67.571
430.007 67.797
430.066 67.797
430.125 66.737
430.184 66.511
430.248 66.285
430.308 66.285
430.368 66.285
430.427 67.345
430.486 67.571
430.545 67.797
430.604 67.797
430.663 67.571
430.722 67.571
430.782 67.571
430.841 67.571
430.900 67.571
430.959 67.797
431.018 67.797
431.077 67.797
431.136 67.571
431.195 67.571
431.255 67.345
431.314 67.345
431.374 67.345
431.433 64.181
431.492 60.791
431.551 57.802
431.610 54.413
431.668 51.023
431.727 50.853
431.786 50.853
431.846 50.678
431.905 50.678
431.964 50.853
432.023 51.023
432.081 51.023
432.140 51.023
432.199 51.198
432.258 51.023
432.316 51.198
432.375 51.198
432.433 51.198
432.492 51.198
432.551 51.198
432.609 51.023
432.668 51.023
432.727 51.023
432.786 50.678
432.845 50.678
432.905 50.345
432.964 50.175
433.025 50.175
433.085 50.345
433.144 50.175
433.203 50.508
433.263 50.678
433.322 50.678
433.381 50.853
433.440 51.023
433.498 51.023
433.557 51.198
433.616 51.373
433.674 51.373
433.732 51.373
433.790 51.373
433.849 51.373
433.908 51.198
433.966 51.023
434.025 50.689
434.084 50.689
434.145 50.514
434.204 50.514
434.263 50.514
434.322 51.023
434.381 51.023
434.439 51.023
434.498 51.023
434.557 51.023
434.616 50.847
434.675 50.847
434.734 50.847
434.793 50.847
434.852 50.847
434.911 50.678
434.970 50.678
435.030 50.678
435.089 50.678
435.148 50.678
435.207 50.847
435.266 50.678
435.325 50.678
435.385 50.678
435.444 50.678
435.503 50.678
435.562 50.847
435.621 50.847
435.680 50.847
435.739 50.847
435.798 50.847
435.857 50.678
435.916 50.508
435.976 50.508
436.036 50.508
436.095 50.508
436.154 50.678
436.213 50.847
436.272 50.847
436.331 50.847
436.390 50.847
436.449 50.847
436.508 50.847
436.567 50.847
436.626 51.023
436.685 51.023
436.743 51.023
436.802 51.023
436.861 51.023
436.920 50.847
436.979 50.847
437.038 50.847
437.097 50.847
437.156 50.847
437.215 50.678
437.274 50.678
437.334 50.678
437.393 50.678
437.452 50.678
437.511 50.847
437.570 50.847
437.629 50.847
437.688 50.847
437.747 50.847
437.806 50.678
437.865 50.678
437.925 50.678
437.984 50.678
438.043 50.678
438.102 50.847
438.161 50.847
438.220 50.847
438.279 50.678
438.338 50.678
438.398 50.678
438.457 50.678
438.516 50.678
438.575 50.847
438.634 50.678
438.693 50.678
438.753 50.678
438.812 50.678
438.871 50.678
438.930 50.847
438.989 50.678
439.048 50.678
439.108 50.678
439.167 50.678
439.226 50.508
439.285 50.508
439.345 50.508
439.405 50.508
439.464 50.508
439.523 50.678
439.582 50.678
439.641 50.678
439.701 50.678
439.760 50.678
439.819 50.678
439.878 50.514
439.937 50.514
439.998 50.345
440.057 50.345
440.117 50.345
440.176 50.678
440.235 50.678
440.294 50.847
440.353 50.355
440.412 50.355
440.474 50.022
440.533 50.022
440.594 50.022
440.653 50.514
440.712 50.514
440.771 50.847
440.830 50.847
440.889 50.678
440.948 50.678
441.008 50.678
441.067 50.678
441.126 50.508
441.185 50.508
441.245 50.508
441.305 50.508
441.364 50.508
441.423 50.678
441.482 50.847
441.541 50.847
441.600 50.847
441.659 50.847
441.718 50.847
441.777 50.847
441.836 50.847
441.895 50.847
441.954 50.847
442.013 50.847
442.072 50.847
442.131 50.847
442.190 50.678
442.249 50.678
442.309 50.678
442.368 50.678
442.427 50.678
442.486 50.847
442.545 50.678
442.604 50.678
442.664 50.678
442.723 50.678
442.782 50.678
442.841 50.847
442.900 50.847
442.959 50.847
443.018 50.847
443.077 50.678
443.136 50.678
443.196 50.678
443.255 50.508
443.314 50.339
443.374 50.508
443.434 50.508
443.493 50.339
443.552 50.339
443.612 50.508
443.672 50.339
443.731 50.169
443.791 50.339
443.851 50.339
443.910 50.169
443.970 50.339
444.030 50.508
444.089 50.508
444.148 50.678
444.207 50.847
444.266 50.847
444.325 50.847
444.384 50.847
444.443 50.847
444.502 50.678
444.561 50.678
444.621 50.678
444.680 47.288
444.739 43.898
444.798 40.678
444.857 37.288
444.916 33.898
444.975 33.898
445.034 33.898
445.093 33.898
445.152 33.898
445.211 33.898
445.270 33.898
445.329 33.898
445.388 33.898
445.447 33.898
445.506 33.898
445.565 33.898
445.624 33.898
445.683 33.898
445.742 33.898
445.801 33.898
445.860 30.567
445.919 27.236
445.977 23.904
446.035 20.573
446.093 17.241
446.151 17.241
446.209 17.241
446.267 17.183
446.325 17.183
446.384 17.183
446.442 17.124
446.500 17.185
446.559 17.243
446.616 17.243
446.674 17.185
446.732 17.243
446.791 17.183
446.849 17.183
446.907 17.243
446.965 17.302
447.022 17.302
447.080 17.302
447.138 17.302
447.196 17.241
447.254 17.241
447.312 17.241
447.370 17.241
447.428 17.241
447.486 17.183
447.544 17.183
447.603 17.183
447.661 17.183
447.719 17.124
447.777 17.183
447.836 17.124
447.894 17.124
447.953 17.124
448.011 17.183
448.069 17.124
448.127 17.124
448.186 17.124
448.245 17.124
448.303 17.124
448.361 17.183
448.419 17.241
448.477 17.241
448.535 17.241
448.593 17.241
448.651 17.241
448.709 17.241
448.767 17.241
448.825 17.241
448.883 17.241
448.941 17.241
448.999 17.241
449.057 17.241
449.115 17.241
449.173 17.241
449.231 17.241
449.289 17.241
449.347 17.183
449.405 17.183
449.464 17.183
449.522 17.183
449.580 17.183
449.638 17.241
449.696 17.241
449.754 17.183
449.812 17.183
449.871 17.183
449.929 17.183
449.987 17.183
450.045 17.241
450.103 17.183
450.161 17.183
450.220 17.183
450.278 17.183
450.336 17.183
450.394 17.241
450.452 17.241
450.510 17.241
450.568 17.241
450.626 17.241
450.684 17.241
450.742 17.241
450.800 17.241
450.858 17.126
450.916 17.126
450.976 17.126
451.034 17.126
451.092 17.126

